Neural-Network Guided Expression Transformation

Optimizing compilers, as well as other translator systems, often work by rewriting expressions according to equivalence preserving rules. Given an input expression and its optimized form, finding the sequence of rules that were applied is a non-trivial task. Most of the time, the tools provide no proof, of any kind, of the equivalence between the original expression and its optimized form. In this work, we propose to reconstruct proofs of equivalence of simple mathematical expressions, after the fact, by finding paths of equivalence preserving transformations between expressions. We propose to find those sequences of transformations using a search algorithm, guided by a neural network heuristic. Using a Tree-LSTM recursive neural network, we learn a distributed representation of expressions where the Manhattan distance between vectors approximately corresponds to the rewrite distance between expressions. We then show how the neural network can be efficiently used to search for transformation paths, leading to substantial gain in speed compared to an uninformed exhaustive search. In one of our experiments, our neural-network guided search algorithm is able to solve more instances with a 2 seconds timeout per instance than breadth-first search does with a 5 minutes timeout per instance.

==> data/distances-256.csv <==
bfs_distance,nngs_distance_average,nngs_distance_max,nngs_distance_min,batched_nngs_distance_average,batched_nngs_distance_max,batched_nngs_distance_min,count
1,1,1,1,1,1,1,320
2,2.00625,4,2,2,2,2,320
3,3.01875,5,3,3,3,3,320
4,4.06875,8,4,4,4,4,320
5,5.109375,11,5,5,5,5,320
6,6.16875,12,6,6.01875,8,6,320
7,7.334375,11,7,7.084375,11,7,320
8,8.43125,15,8,8.1125,12,8,320
9,9.54375,15,9,9.209375,15,9,320
10,10.759375,18,10,10.36050157,16,10,320
11,11.9,15,11,11.43333333,14,11,30
12,13.33333333,16,12,12.2962963,14,12,27
13,13.5,15,13,13.54166667,15,13,24
14,15.08,19,14,14.52,18,14,25
15,16.05882353,20,15,16.35294118,21,15,17
16,17.625,22,16,16.5,18,16,8
17,17.8,23,17,18.9047619,25,17,21
18,18.71428571,21,18,18.88888889,22,18,9
19,20,21,19,22.42857143,29,19,7
20,21,24,20,20.71428571,22,20,7

==> data/distances-alphas.csv <==
distance,average_05,max_05,min_05,average_01,max_01,min_01
11,11.43333333,14,11,11.56666667,15,11
12,12.2962963,14,12,12.37037037,15,12
13,13.54166667,15,13,13.875,17,13
14,14.52,18,14,16.4,27,14
15,16.35294118,21,15,18.64705882,36,15
16,16.5,18,16,16.5,18,16
17,18.9047619,25,17,21.52380952,33,17
18,18.88888889,22,18,22.66666667,31,18
19,22.42857143,29,19,24.14285714,32,19
20,20.71428571,22,20,24.28571429,28,22

==> data/distances.csv <==
bfs_distance,nngs_distance_average,nngs_distance_max,nngs_distance_min,batched_nngs_distance_average,batched_nngs_distance_max,batched_nngs_distance_min,count
1,1,1,1,1,1,1,320
2,2.009375,5,2,2,2,2,320
3,3.01875,5,3,3,3,3,320
4,4.065625,8,4,4.0125,8,4,320
5,5.109375,11,5,5.009375,7,5,320
6,6.275,12,6,6.06875,10,6,320
7,7.365625,13,7,7.14375,11,7,320
8,8.43125,15,8,8.221875,12,8,320
9,9.6625,17,9,9.321875,15,9,320
10,10.71875,18,10,10.446875,18,10,320
11,11.96666667,16,11,11.93333333,16,11,30
12,12.88888889,16,12,12.59259259,18,12,27
13,13.83333333,17,13,13.5,17,13,24
14,14.75,19,14,15.44,19,14,24
15,16,18,15,16.23529412,19,15,17
16,17.25,20,16,17.375,22,16,8
17,18.38095238,21,17,18.80952381,21,17,21
18,19.22222222,23,18,19.11111111,20,18,9
19,20.5,22,19,20.57142857,23,19,6
20,21.14285714,24,20,21,23,20,7

==> data/metrics_per_distance_testing.csv <==
distance,mae,accuracy
1,0.7086814255,0.95
2,0.8707353383,0.915625
3,0.9084558725,0.86875
4,0.9259485304,0.825
5,0.8332921416,0.8125
6,0.9058537036,0.765625
7,0.9048395663,0.71875
8,1.08573233,0.703125
9,1.259679168,0.665625
10,1.546494949,0.621875

==> data/metrics_per_distance_training.csv <==
distance,mae,accuracy
1,0.792136919,0.9890321429
2,0.9807734988,0.9648053571
3,0.9456262621,0.9250910714
4,0.8850421399,0.8770553571
5,0.8289917774,0.8319785714
6,0.7909680759,0.7952964286
7,0.8119475458,0.7620196429
8,0.924844102,0.731175
9,1.135732218,0.7070053571
10,1.466956023,0.6837946429

==> data/metrics_per_distance_validation.csv <==
distance,mae,accuracy
1,0.6629016446,0.9784375
2,0.8421005,0.9444375
3,0.859478384,0.8993125
4,0.8394003428,0.8490625
5,0.8382109961,0.8131875
6,0.83315658,0.769
7,0.8857294551,0.7353125
8,0.9957366427,0.7105
9,1.191073508,0.682875
10,1.482994789,0.6579375

==> data/search-large-256.csv <==
time,solved_bfs,solved_nngs,solved_batched_nngs,solved_batched_nngs_64,solved_batched_nngs_256,solved_batched_nngs_512,solved_batched_nngs_1024
1,40,7,165,164,175,159,138
2,57,24,203,196,217,213,194
3,63,39,220,209,234,237,223
4,68,59,232,223,244,248,236
5,78,78,238,230,252,259,243
6,84,89,246,237,257,266,256
7,88,97,254,239,265,274,266
8,91,101,257,247,270,278,269
9,92,109,262,252,272,281,277
10,95,112,266,257,276,289,281
20,122,151,295,281,305,310,305
30,134,166,307,302,311,320,315
40,141,179,315,308,319,329,324
50,146,199,322,315,327,332,330
60,151,207,331,319,336,336,334
70,154,212,333,322,338,342,336
80,155,216,334,325,340,343,341
90,157,219,334,330,343,349,343
100,163,219,335,336,346,352,348
110,166,222,336,339,349,355,352
120,166,223,340,340,351,359,354

==> data/search-large-more.csv <==
time,solved_bfs,solved_nngs,solved_batched_nngs
1,40,13,139
2,57,35,181
3,63,50,202
4,68,60,209
5,78,71,217
6,84,81,224
7,88,85,233
8,91,88,235
9,92,92,241
10,95,99,249
20,122,142,268
30,134,171,280
40,141,183,290
50,146,189,298
60,151,198,308
70,154,203,313
80,155,209,319
90,157,212,324
100,163,214,325
110,166,220,329
120,166,225,331
130,167,231,331
140,167,232,334
150,167,234,335
160,168,237,338
170,168,238,340
180,168,241,340
190,169,242,342
200,172,243,343
210,175,243,343
220,176,247,343
230,177,249,344
240,178,249,345
250,179,249,346
260,179,251,346
270,181,252,347
280,181,256,347
290,181,257,347
300,182,258,348

==> data/search-large-transposed-256.csv <==
number_solved,time_bfs,time_nngs,time_batched_nngs,time_batched_nngs_64,time_batched_nngs_256,time_batched_nngs_512,time_batched_nngs_1024,time_batched_nngs_512_alpha_01
1,0.07267140504,0.435139905,0.05560889398,0.06125080213,0.07652400807,0.1186002211,0.08420938393,0.131955896
2,0.082656899,0.5025467731,0.07887037494,0.06424126192,0.07791837398,0.1196448049,0.103597326,0.135277014
3,0.09649295895,0.633204937,0.09083538107,0.06910291198,0.07832657103,0.129426366,0.1162108569,0.1371137169
4,0.101746769,0.6890373779,0.09505979414,0.07539008907,0.0853727269,0.130837925,0.126513992,0.1373947498
5,0.1257968992,0.7128631109,0.09782579611,0.07743098494,0.08770034509,0.1335097551,0.1687829879,0.139102845
6,0.129500303,0.9312282649,0.09868631093,0.08898768108,0.09001101111,0.134635577,0.2122091451,0.1412443821
7,0.1513026491,0.940240572,0.102634968,0.08907121094,0.09005945199,0.1381523691,0.219686914,0.1431867101
8,0.166345491,1.019297815,0.1056607841,0.09969079308,0.0956745618,0.1386820739,0.239992057,0.154221443
9,0.171339953,1.094021992,0.1228129519,0.101938948,0.1057191999,0.1395371589,0.249847935,0.156701464
10,0.189477594,1.20200939,0.124930948,0.106308897,0.1090420929,0.142434587,0.2518365989,0.156776268
11,0.1997220649,1.213509718,0.1272805801,0.110801867,0.117109017,0.1455876101,0.2529862891,0.1588351128
12,0.21628134,1.267389422,0.1276009148,0.117867921,0.11954226,0.1494323472,0.2603279019,0.1632976909
13,0.285214085,1.336315264,0.129071052,0.122868191,0.1237222962,0.153388316,0.2616611409,0.1670253731
14,0.297978502,1.345089611,0.129714296,0.1238843829,0.139011051,0.157142912,0.2634009221,0.1765997699
15,0.3113577451,1.389007754,0.135754118,0.1260907978,0.1406660681,0.1584463101,0.264096718,0.178556782
16,0.3129690872,1.491780259,0.1395743061,0.12686755,0.146040262,0.1594876049,0.2641698399,0.1797607751
17,0.3444131389,1.659329193,0.139797491,0.1269715058,0.147858666,0.1634698908,0.266867012,0.186046287
18,0.355003058,1.694265009,0.141699312,0.1272662962,0.1483622249,0.1650664429,0.2699324361,0.1865805129
19,0.3857766411,1.762005954,0.1417905111,0.128368109,0.1500520201,0.1727665279,0.274324964,0.190877737
20,0.390201136,1.785061285,0.143088392,0.1290877899,0.1532493338,0.172939141,0.2773799121,0.193211494
21,0.4304456089,1.844381521,0.143383489,0.1321482591,0.1583649269,0.177709145,0.2773852809,0.1932891819
22,0.447378066,1.863543845,0.146231805,0.1352448121,0.160133061,0.1839902319,0.2793962089,0.1997140129
23,0.4589156399,1.909080241,0.1488851681,0.135991564,0.1622530429,0.1885805188,0.281403593,0.2145890349
24,0.48085153,1.962157966,0.1514886399,0.1363022302,0.1626675122,0.19585915,0.281934344,0.2282083251
25,0.4837916119,2.044764324,0.1518944949,0.1381384369,0.163699823,0.223396383,0.2841737941,0.2530857199
26,0.4952258621,2.130860141,0.157895687,0.1392954451,0.1656901571,0.2244844791,0.287903294,0.263236424
27,0.5184147279,2.138743706,0.1603589049,0.142215651,0.166598717,0.244420599,0.2889404681,0.263538786
28,0.6106391381,2.177059315,0.162281926,0.146355863,0.1672604489,0.245995285,0.2892024389,0.264152793
29,0.6168057891,2.208308785,0.1670257561,0.146450635,0.1692237072,0.2549018508,0.2915144989,0.2643179041
30,0.627208776,2.415914977,0.1683650461,0.1470202361,0.1705486928,0.2550640472,0.2916422891,0.2668631519
31,0.698782571,2.549533102,0.169663297,0.149367671,0.1710801879,0.2584530441,0.292366941,0.2685270561
32,0.713364613,2.656081816,0.1723442872,0.1507907941,0.172986347,0.2590791571,0.2990593801,0.2690009731
33,0.768053334,2.833508522,0.1724272808,0.1517455291,0.1759917941,0.259322982,0.300413494,0.2697218561
34,0.7773366281,2.841385842,0.1757062611,0.153450567,0.19089618,0.260319859,0.3031425918,0.2702803181
35,0.798037104,2.859439043,0.176809768,0.1538996871,0.1915086641,0.262314921,0.3044913001,0.2738727529
36,0.801045618,2.887834244,0.1779724732,0.1570895188,0.200563851,0.2643326339,0.304793474,0.2772472471
37,0.801270223,2.90053455,0.1794941481,0.170486443,0.2019742411,0.2648728571,0.308339007,0.278171211
38,0.87537219,2.906705513,0.181009623,0.1737681432,0.207940721,0.2670946619,0.3099462821,0.2787434279
39,0.971234082,2.948512988,0.1905125992,0.1773568708,0.2089124871,0.2687007959,0.31098217,0.279011047
40,0.9792658989,3.021599057,0.1908037071,0.1811532911,0.2155878609,0.2691397462,0.312489232,0.2803270181
41,1.056884886,3.199136342,0.1909384129,0.1823526421,0.2170781239,0.2697614559,0.3144803909,0.2805508501
42,1.116343404,3.221642698,0.1936761599,0.184920612,0.2176509819,0.2704604662,0.31540822,0.2809318469
43,1.165193849,3.227026056,0.1941547911,0.1855903,0.2181588432,0.270479677,0.3217406631,0.2837151489
44,1.191634732,3.385268217,0.1951030439,0.188010073,0.2241527531,0.2747660289,0.322512035,0.2845117508
45,1.245067132,3.391247497,0.197338176,0.1883633391,0.224682203,0.275501695,0.3225617472,0.2853956008
46,1.27629391,3.415010457,0.2018621641,0.189835191,0.2252841319,0.2759237809,0.3238663671,0.2864861961
47,1.37385836,3.424449618,0.207731629,0.1944596679,0.227482962,0.27654379,0.3266853739,0.287840246
48,1.388066125,3.441181484,0.2089364321,0.195883078,0.2288100959,0.277291409,0.3272476171,0.28795851
49,1.438244945,3.449911667,0.2091269409,0.195935295,0.2294266948,0.2791603999,0.3417199519,0.2909421229
50,1.446184354,3.554781428,0.209976054,0.1986102669,0.233686835,0.2799355909,0.3466474549,0.292019564
51,1.503185777,3.598039781,0.2159434562,0.2012603281,0.2369698391,0.280533964,0.3667040172,0.2925809638
52,1.663972264,3.617017385,0.218553347,0.202679391,0.2371741149,0.285230055,0.3858631419,0.2926854871
53,1.665592045,3.703748576,0.2203793461,0.2031567439,0.244353198,0.2856871071,0.3995751711,0.2936399311
54,1.746594351,3.773601637,0.2219552679,0.204114235,0.245185127,0.2889276491,0.4067027941,0.2939673448
55,1.747779208,3.809791034,0.222384633,0.2050525269,0.248043085,0.2893512668,0.4073123271,0.2956468121
56,1.774280629,3.827329851,0.2234416229,0.2059574951,0.249106718,0.2936479331,0.420864495,0.297983892
57,1.879648581,3.829715749,0.2265620541,0.2081280509,0.2492130632,0.2961949999,0.4219274321,0.303902189
58,2.034995021,3.891426433,0.2361003591,0.211009837,0.2496253669,0.302186735,0.4220321218,0.304330549
59,2.073042238,3.974074751,0.2362015301,0.2159973739,0.2510175309,0.3041394211,0.4301169622,0.305398846
60,2.24757574,4.016991532,0.236268149,0.2164315309,0.254538914,0.3077363269,0.4582301041,0.3072363129
61,2.264511413,4.044173836,0.2393435971,0.2213110342,0.2548933479,0.3094830019,0.4713706491,0.3083434049
62,2.421366821,4.054016301,0.2402666269,0.2296945022,0.255526359,0.314095913,0.487228513,0.317156163
63,2.605208166,4.147916019,0.2489456371,0.2303335769,0.2562825598,0.319751174,0.4910666428,0.3186088759
64,3.149486711,4.158447534,0.2507078801,0.230389467,0.258663299,0.3227012979,0.4977061648,0.3191791612
65,3.329926469,4.203636507,0.2517920081,0.2337906819,0.2607868719,0.3274050499,0.5027593302,0.3240235068
66,3.368750625,4.234541669,0.2539949398,0.235815915,0.266851305,0.329837451,0.5128821181,0.331643695
67,3.768204937,4.286144567,0.2558606388,0.2369916481,0.2670632091,0.3333379149,0.5131689559,0.336013441
68,3.984793734,4.30115359,0.259104226,0.237278563,0.2692399961,0.3405422959,0.526781718,0.3393773411
69,4.220841418,4.430451556,0.264296477,0.2400044231,0.271089094,0.3430867551,0.52712638,0.340533748
70,4.227388985,4.640655988,0.2686253341,0.2471974818,0.2728522811,0.351095489,0.530258321,0.3480229189
71,4.249567804,4.653595193,0.274054724,0.255907234,0.2761629829,0.351362088,0.530345645,0.3493165409
72,4.259616543,4.659520901,0.2758808602,0.2581851392,0.2782779902,0.354061079,0.5426886899,0.3511268951
73,4.303943448,4.851726569,0.2774304519,0.2598458349,0.278932811,0.3631570712,0.554080094,0.3551557711
74,4.430429377,4.873091777,0.2776848881,0.2610539191,0.283175169,0.367761987,0.5545950318,0.359118457
75,4.431109288,4.922307483,0.28060879,0.2618094122,0.287439154,0.3757822011,0.554876999,0.3592753331
76,4.69013973,4.93552082,0.282447448,0.2632582851,0.2884255301,0.376181219,0.5576503228,0.37919916
77,4.889558977,4.943525357,0.283565474,0.2638956839,0.2889553739,0.3776604489,0.5665646719,0.379976046
78,4.945931423,4.964001889,0.2838975838,0.264087202,0.293607787,0.377940072,0.573838379,0.3805843201
79,5.001884805,5.310965596,0.285364806,0.2667568792,0.295011583,0.3782543412,0.5811692008,0.3887431251
80,5.08546849,5.40348721,0.2923270559,0.268784798,0.2970015749,0.3786880521,0.58510574,0.392410764
81,5.125637753,5.496259576,0.3004471951,0.274630602,0.299777244,0.3805754129,0.5861832199,0.3926180361
82,5.198061476,5.506708968,0.302190535,0.281640447,0.3016761269,0.3883161519,0.5874597179,0.3934497279
83,5.377540983,5.526995124,0.303120231,0.281900909,0.3075810291,0.3913327612,0.5887500618,0.4030074822
84,5.559485343,5.538546077,0.3047477871,0.286570481,0.3077965921,0.3963089339,0.5893267761,0.4090349539
85,6.041075119,5.595569234,0.3061917981,0.288023774,0.3087430191,0.3966356618,0.5966459929,0.410738419
86,6.228867784,5.61570476,0.306430198,0.2924766771,0.3109762692,0.39784398,0.5991904349,0.411943299
87,6.719047915,5.61880439,0.31343868,0.29466486,0.313959019,0.4090268589,0.6033361929,0.4132075
88,6.72390578,5.837772746,0.313848095,0.2947745121,0.3142064312,0.409150413,0.60851421,0.415577325
89,7.09553786,5.986046962,0.3143673511,0.3009669771,0.31700591,0.411005615,0.613801599,0.4244188669
90,7.769388076,6.004921356,0.3173270531,0.3026190239,0.3175139581,0.4166331179,0.6145671511,0.425284252
91,7.819138931,6.00721241,0.3174603642,0.3037305791,0.3189963901,0.4290714818,0.624003625,0.4262115019
92,8.183002939,6.031713861,0.3259749431,0.3090786249,0.3197863279,0.437627513,0.6242509631,0.428317494
93,9.086758007,6.553954113,0.3274009889,0.309774752,0.3246706489,0.4389693739,0.6287184742,0.4291495311
94,9.629686071,6.600452991,0.3309898931,0.312561404,0.327139098,0.44565166,0.6315120049,0.4303337808
95,9.77807655,6.652535509,0.3354362699,0.3269643071,0.33022049,0.4840939881,0.642107961,0.4354011831
96,10.01549626,6.720488992,0.3396127659,0.3338683329,0.334226205,0.4878842509,0.6622834781,0.4366423681
97,10.12730874,6.966578766,0.3417417519,0.337371849,0.334606925,0.488371863,0.6718848161,0.4369438291
98,10.70912117,7.19056961,0.344037452,0.3384688809,0.3415461329,0.4909035349,0.6763447998,0.4372423622
99,10.76339035,7.54471512,0.3464450389,0.3449703911,0.343010274,0.4916092372,0.691755065,0.443813812
100,11.1278087,7.738226644,0.351326305,0.3463028511,0.3461873899,0.493928923,0.692193263,0.4459886299
101,11.52584187,7.853297118,0.3542535759,0.3508022102,0.370519266,0.500406703,0.707943494,0.4490971679
102,12.28638535,8.051487529,0.3554027181,0.3534619692,0.37225135,0.5086421559,0.722854868,0.456062386
103,12.39533086,8.054394957,0.360176859,0.354170613,0.374567393,0.5087215081,0.7247601659,0.462258104
104,12.52636568,8.107530933,0.360307117,0.359933961,0.3773599782,0.512519995,0.757624106,0.46712368
105,12.7926318,8.26686607,0.361391237,0.362790497,0.3817037491,0.5229999351,0.760638536,0.476882926
106,13.13935842,8.273851951,0.3631194241,0.370898538,0.3817170369,0.527412649,0.7764350011,0.4827414511
107,14.15366848,8.359947885,0.383098169,0.3762045009,0.3818143851,0.527760769,0.7769320901,0.4875761769
108,14.19727807,8.758350432,0.3844007649,0.380335842,0.382206945,0.529499732,0.7781628461,0.4944071709
109,14.49420252,8.985850091,0.385228097,0.383643585,0.387072796,0.5348469079,0.7805808878,0.5054472219
110,14.75486045,9.349173964,0.3882414731,0.3929240662,0.3913794109,0.5433548901,0.7818986292,0.5095466999
111,14.81343894,9.386438723,0.4371739042,0.405311099,0.3939544221,0.5477455559,0.78493391,0.509905979
112,15.38183282,9.823282005,0.4373169148,0.407630027,0.3940036001,0.5477713451,0.78665184,0.5121668749
113,15.61770097,10.18734557,0.4379329071,0.4128802919,0.396769292,0.551367573,0.802925294,0.514865062
114,15.96326073,10.6688895,0.439404797,0.4175865711,0.3970234948,0.553583544,0.807852437,0.5234876161
115,16.0908333,10.70072312,0.4408895231,0.4201005741,0.410001338,0.553711951,0.82162508,0.5237447
116,16.25327218,10.7685226,0.4412930319,0.4257722872,0.4142023451,0.555440546,0.8350443351,0.5335186962
117,17.02983318,10.78112972,0.4434538919,0.4266766491,0.423930695,0.572933103,0.835585044,0.5364529921
118,17.67822632,11.59856924,0.45645601,0.43596541,0.4260895541,0.5748450868,0.8507764719,0.5366956859
119,19.08754546,11.89857879,0.4569686921,0.4541496232,0.4294153929,0.5887365579,0.8630317459,0.5434356502
120,19.58901498,12.19135329,0.4578038258,0.4816613721,0.432907958,0.5940736588,0.8637881309,0.5465352261
121,19.6519407,12.53229392,0.4746349929,0.4991102649,0.433932666,0.5967892529,0.873328557,0.550356033
122,19.94668108,12.55520666,0.4784015359,0.5087710319,0.4407810492,0.598663083,0.876633327,0.5513912861
123,20.20317136,13.12306077,0.4842534941,0.509115034,0.4510011291,0.6033951619,0.8864136799,0.5598600199
124,21.89635597,13.44469673,0.493030631,0.5161587051,0.454700443,0.619967429,0.8896104291,0.5629354068
125,22.57787744,13.46319769,0.497749394,0.5242737911,0.4557789781,0.6422748209,0.8963535822,0.5657377341
126,23.83732655,14.0062459,0.5019414879,0.5394874921,0.4597827459,0.64480646,0.896819619,0.565827745
127,24.14727448,14.1457734,0.5090370029,0.5545387371,0.474909706,0.647855626,0.900409882,0.5659030401
128,24.34519715,14.24376358,0.5123659619,0.56456867,0.4852734799,0.6491493951,0.906554634,0.5743826719
129,24.45243371,14.246908,0.5128242031,0.5889553409,0.5064877621,0.655712422,0.919118698,0.576453014
130,25.76811855,14.39494196,0.529441522,0.5920869932,0.5102258681,0.660850703,0.9304901869,0.5815964029
131,27.13500507,14.58593095,0.5296291951,0.60474346,0.515743203,0.6615806601,0.9380026229,0.585805425
132,27.52460495,14.73138128,0.5343634542,0.6182772811,0.528602141,0.6823725691,0.9507615271,0.6011452032
133,28.24041113,14.76862487,0.5663615821,0.6476475701,0.5304015239,0.6915487079,0.9618452201,0.6016160268
134,29.43123702,15.41401852,0.5688989819,0.6525481241,0.5395209179,0.69771558,0.9637078228,0.603167447
135,31.82943882,15.4524494,0.5797402561,0.671052977,0.543508841,0.7095056919,0.9707936349,0.604418243
136,32.93524521,15.49005867,0.5925606119,0.671477006,0.5509149779,0.7118943611,0.9788252171,0.6049319189
137,33.48464385,15.52444818,0.5981014159,0.675507904,0.5658728909,0.7213830522,0.9797696101,0.6115865018
138,33.4932518,15.57313855,0.6352511849,0.6943432481,0.5700313409,0.721927336,0.982789655,0.6158605069
139,35.89504723,15.81817312,0.6564590619,0.7065274871,0.574145145,0.733501107,1.013130081,0.6210087561
140,38.52817706,15.83256523,0.6585616751,0.728097968,0.5882449001,0.7344567161,1.037715585,0.6234725891
141,39.7666927,16.71264633,0.658853136,0.7446388248,0.5961823319,0.7353794458,1.040576211,0.624019193
142,41.63589825,17.03021338,0.660591942,0.7473806031,0.6036803208,0.7418073299,1.054360453,0.6333233521
143,41.93217384,17.10431435,0.666996731,0.7649815672,0.6047339351,0.7480843079,1.075207351,0.6348835221
144,46.57180945,17.46619326,0.7010741138,0.787044314,0.6099823511,0.776023882,1.099040172,0.645676377
145,47.33268853,17.77487743,0.704558667,0.789628383,0.615431922,0.7857786929,1.110221437,0.6541271491
146,47.86736995,18.46091963,0.7246086178,0.7981568011,0.619589885,0.7989710411,1.115287349,0.6741831012
147,50.32379583,19.31169836,0.7284486529,0.7990399608,0.6220676941,0.8004637361,1.130484835,0.6754601849
148,50.9675699,19.56109546,0.7291265491,0.80094918,0.6344805509,0.8056296429,1.140620475,0.6782904209
149,51.14945462,19.60025947,0.763374923,0.8105685478,0.6571171901,0.8374610629,1.145844946,0.679987398
150,53.17561457,19.60182408,0.7729571571,0.8206693712,0.6627423728,0.839657811,1.154801798,0.683284543
151,59.01115939,19.74458628,0.774366528,0.8292793811,0.679168188,0.843708416,1.164453052,0.6972322999
152,64.2408001,21.18537241,0.7893049249,0.844180912,0.6994386269,0.8450995469,1.165413889,0.7010202431
153,66.31090283,21.2749822,0.812999517,0.8567699948,0.722609476,0.86519695,1.168459374,0.7053957949
154,69.69836895,21.85502781,0.8155106921,0.858227605,0.737993699,0.9002970909,1.181862862,0.7071124741
155,73.49663657,23.26705985,0.8540397722,0.861028298,0.7526222239,0.918859272,1.203753301,0.7142358769
156,85.48001133,23.58905262,0.861655789,0.8687777,0.7540627769,0.929998175,1.214782395,0.715650039
157,88.31835534,23.96523123,0.872943501,0.8833719331,0.7568225651,0.9402372269,1.237262976,0.715684707
158,91.34295041,24.54283284,0.8828626841,0.9022945829,0.7668532489,0.9652497391,1.246211103,0.7221985129
159,94.43116938,25.35406179,0.8850271332,0.9314378358,0.7708315242,0.9730562798,1.25347063,0.7307684652
160,94.43515151,26.98976559,0.8855607209,0.9579873071,0.7752500409,1.009621369,1.27180491,0.734799278
161,98.34737803,27.02869413,0.887747403,0.967288685,0.7998023119,1.018903429,1.287813071,0.748656776
162,98.49471173,28.32276967,0.919205609,0.969628735,0.8090136871,1.024674185,1.288345076,0.751119022
163,99.56887438,28.73939957,0.926248014,0.989496879,0.8276307599,1.038166932,1.307086815,0.7550220431
164,101.7710222,29.01121919,0.929815162,0.9931829511,0.8303629439,1.069160017,1.336054639,0.7594675662
165,101.7884016,29.12502679,0.9654509749,1.015479363,0.833477577,1.076277573,1.344322945,0.7786822901
166,104.9204787,29.6397809,1.018132898,1.113562277,0.8354615141,1.077605309,1.360184374,0.7811641062
167,,31.04717279,1.050281024,1.116588843,0.839694662,1.080321877,1.360369921,0.7908967221
168,,31.10576878,1.056548398,1.129810349,0.850613768,1.125876535,1.385484428,0.8043217789
169,,31.80935958,1.063141093,1.143319339,0.871113942,1.13575735,1.410373984,0.8134364511
170,,32.92356065,1.081906244,1.181362868,0.891019868,1.144074021,1.421111398,0.8237532231
171,,32.95091529,1.094070395,1.198343489,0.8965221071,1.146643314,1.432602403,0.8326092928
172,,33.68569437,1.094941062,1.212962256,0.9411041338,1.171459191,1.434108797,0.8371086821
173,,34.49843771,1.103672066,1.245927829,0.9495551859,1.188546321,1.457502805,0.844669922
174,,35.0610909,1.119745132,1.286195032,0.968557521,1.189361275,1.467662213,0.8499753238
175,,35.30671403,1.152077973,1.298230611,0.978242605,1.19479978,1.476446803,0.8532165829
176,,35.32356037,1.154436197,1.387469948,1.028967612,1.203196461,1.487612638,0.8533662839
177,,36.14780656,1.171239572,1.389845301,1.049417784,1.205060997,1.489758722,0.8555167979
178,,39.60344804,1.224375618,1.436925812,1.067677556,1.238837478,1.565392953,0.889723751
179,,39.99995769,1.22747645,1.456176882,1.102711996,1.241037181,1.578129074,0.922257825
180,,40.15666243,1.228037985,1.465892363,1.111855864,1.25586987,1.595040053,0.9382311469
181,,41.04642959,1.245981396,1.53347665,1.11699217,1.259793926,1.599676849,0.9415144569
182,,41.15478298,1.258842534,1.5703437,1.138188786,1.279951417,1.636155683,0.9446683291
183,,41.71809837,1.269161296,1.584615335,1.147154711,1.286007648,1.660426437,0.9633114489
184,,41.88754706,1.289750264,1.629426678,1.156732284,1.30907758,1.702771313,0.9678622149
185,,41.95626733,1.323935751,1.646749804,1.193430488,1.354188171,1.710968177,0.96960775
186,,42.01966342,1.377412992,1.654271158,1.214135854,1.362569501,1.724998927,0.9702251691
187,,42.22629008,1.406244013,1.666565606,1.24835515,1.367975787,1.735102685,0.9827717962
188,,42.53425807,1.424535121,1.669128336,1.265558115,1.375083234,1.746324688,0.9876246669
189,,42.76202485,1.427863814,1.700383923,1.292396654,1.385533572,1.757038255,0.9906377899
190,,43.4902955,1.439126525,1.71103736,1.295290783,1.386593057,1.801377649,0.9924827281
191,,43.7808677,1.484854464,1.722976535,1.296959178,1.40043041,1.823274546,0.9926016119
192,,44.50693288,1.490603873,1.766687492,1.299775184,1.415355385,1.896504227,1.006392114
193,,45.20060574,1.559591337,1.785424205,1.306344213,1.470564592,1.935787957,1.00890708
194,,45.48670983,1.566161983,1.837060091,1.330602859,1.47966567,1.951950876,1.00951272
195,,45.59001746,1.586058158,1.870212193,1.378825218,1.496421649,2.0114856,1.016958431
196,,46.80674423,1.621666623,1.981723862,1.404380313,1.499078429,2.079919071,1.019373683
197,,49.35674671,1.70566363,2.101364407,1.418639223,1.516073618,2.098425225,1.020619962
198,,49.70751482,1.70711329,2.130839672,1.419971974,1.53074934,2.11055166,1.046910639
199,,49.80868766,1.731847947,2.349628041,1.423240407,1.554763973,2.116181869,1.057535531
200,,50.03392071,1.731983487,2.396958832,1.454622411,1.573843637,2.131384834,1.062723402
201,,51.56201889,1.767481275,2.402135228,1.50413087,1.577818102,2.192440798,1.086240289
202,,51.81187179,1.796379209,2.422259855,1.510494546,1.615785383,2.204215888,1.093869255
203,,54.16752856,1.805170156,2.519045245,1.54527804,1.632108128,2.270975991,1.106797805
204,,55.65701298,2.151402394,2.558647422,1.546465724,1.674011736,2.297502555,1.125809247
205,,55.93775054,2.17410917,2.60156321,1.578457799,1.680733175,2.388780353,1.126163066
206,,55.97902799,2.201162102,2.637574529,1.579578449,1.701849409,2.406609711,1.139417802
207,,59.11407611,2.231234742,2.653756158,1.60726846,1.752100668,2.407465365,1.178686095
208,,63.55524408,2.290557169,2.668245325,1.61308157,1.767803197,2.416472493,1.179496777
209,,63.77733485,2.32678313,2.809968368,1.642714704,1.807638349,2.472663149,1.187871386
210,,65.23571122,2.43501448,3.143657975,1.710296706,1.87096227,2.480137528,1.189204174
211,,65.2398998,2.441775963,3.172024446,1.771859025,1.882056871,2.497308371,1.196785455
212,,69.48887481,2.450564347,3.320840459,1.820977117,1.898571304,2.544549057,1.201455066
213,,72.60674098,2.51518843,3.32937139,1.86377536,1.996311531,2.562571895,1.206966565
214,,73.87546738,2.668099657,3.38466163,1.871407235,2.070449608,2.672437385,1.21559344
215,,78.24612345,2.775419867,3.400343465,1.904650518,2.085560423,2.674373874,1.224772609
216,,79.13715237,2.780706069,3.498810039,1.965742389,2.169700903,2.718125001,1.23758187
217,,81.21313367,2.783459667,3.506886132,1.971186895,2.180249017,2.738314768,1.247346976
218,,82.31275386,2.821572021,3.509408695,2.049705656,2.19651799,2.756165539,1.247853011
219,,83.31734197,2.918091775,3.522651778,2.078786575,2.196693205,2.764781403,1.261883919
220,,100.9545972,2.963173655,3.552253147,2.098489468,2.218495446,2.817432555,1.267881468
221,,105.930502,3.130845049,3.90492979,2.130054096,2.300208103,2.834664288,1.26876324
222,,106.81206,3.2136304,3.918981063,2.249222228,2.364023773,2.866928897,1.284407603
223,,112.3471889,3.254004638,3.956842597,2.294600539,2.364918263,2.885803191,1.285892746
224,,,3.289728519,4.074928739,2.310637085,2.513342312,3.016726436,1.292640333
225,,,3.359871155,4.50058893,2.322236034,2.5149512,3.093573715,1.317813536
226,,,3.443137089,4.658652064,2.360517658,2.563162236,3.202612908,1.322402548
227,,,3.554535404,4.745652843,2.370525493,2.57369232,3.230546695,1.405805788
228,,,3.572777688,4.751885404,2.505412127,2.581330108,3.243281265,1.437326388
229,,,3.673187032,4.870996713,2.56539249,2.627104353,3.257973695,1.449485952
230,,,3.674664435,4.994129869,2.570726934,2.658732461,3.343828473,1.47827888
231,,,3.950760929,5.239436666,2.833164747,2.693102351,3.539575136,1.495350527
232,,,3.960895005,5.425750641,2.892575407,2.719538028,3.613436913,1.514868482
233,,,4.360830822,5.47982682,2.958610352,2.756223094,3.656326684,1.540245068
234,,,4.39749796,5.598106119,2.986169103,2.832692027,3.699545562,1.547922364
235,,,4.427695116,5.714111284,3.025939148,2.838001794,3.764630331,1.553468741
236,,,4.428718094,5.887991168,3.111595023,2.947695577,3.901879929,1.557809285
237,,,4.663481739,5.892347292,3.174557937,2.986655257,4.000639809,1.578209327
238,,,4.833120434,6.56697399,3.33463449,3.071650776,4.005285886,1.622055239
239,,,5.008052549,6.983631997,3.388212568,3.108536649,4.188304602,1.625988074
240,,,5.209268682,7.046486126,3.42706427,3.12967231,4.475927144,1.64524694
241,,,5.544364124,7.091067717,3.548566611,3.199091402,4.637081236,1.654927226
242,,,5.694489886,7.098265574,3.565224943,3.219491248,4.819007541,1.663870814
243,,,5.705200303,7.145621538,3.592932196,3.494468786,4.923625795,1.687715589
244,,,5.753744583,7.175574305,3.70391898,3.522819844,5.017216046,1.711825842
245,,,5.79561996,7.317204067,4.013071884,3.554442036,5.03625107,1.771786579
246,,,5.875501627,7.53732824,4.074601091,3.635009113,5.128297457,1.775959242
247,,,6.005770166,7.912052183,4.273558315,3.699828516,5.149010713,1.787473105
248,,,6.16783815,8.030619337,4.337006754,3.999963648,5.157030683,1.790516073
249,,,6.193968537,8.179958332,4.375802463,4.003870393,5.230886596,1.800948987
250,,,6.352692511,8.289861635,4.55907464,4.009159897,5.233991439,1.802656618
251,,,6.606281172,8.299442554,4.98241143,4.157667747,5.347502413,1.808442713
252,,,6.608972807,8.649158366,4.988037575,4.3805463,5.370024314,1.814033365
253,,,6.640593816,9.352482773,5.000440491,4.412150459,5.399595184,1.9316011
254,,,6.952377895,9.620459614,5.277785573,4.424383167,5.708393494,1.981120853
255,,,7.076516024,9.740542207,5.391689204,4.494998358,5.888851267,1.99561068
256,,,7.399159464,9.855689733,5.666567054,4.560042267,5.927157857,2.002910441
257,,,7.649744888,9.93784862,5.695564958,4.763948321,6.016214901,2.041156889
258,,,8.224446866,10.03258225,6.035553114,4.871570209,6.053635445,2.059605736
259,,,8.265056981,10.47269134,6.308193148,4.963330427,6.136963835,2.072369402
260,,,8.760770702,10.50414827,6.378586849,5.052160684,6.369574963,2.082895713
261,,,8.84341095,10.53659541,6.385860188,5.167949089,6.403717861,2.125482211
262,,,8.873651108,10.64443792,6.474459797,5.220906059,6.486644696,2.166602238
263,,,9.24490455,10.93075997,6.498870244,5.221599905,6.500628781,2.211739157
264,,,9.497805834,11.22916578,6.867470707,5.485373589,6.759983968,2.24738815
265,,,9.639350148,11.70268943,6.918393335,5.570872469,6.825982919,2.339569966
266,,,9.698288872,11.86897584,7.374039293,5.735491214,6.983622758,2.362517402
267,,,10.04379001,11.97107209,7.550715075,6.198766591,7.276497876,2.385987095
268,,,10.56055105,12.12281249,7.634329781,6.293361475,7.461826863,2.446699504
269,,,10.71673121,12.21179823,7.839563396,6.315279197,7.713560764,2.447100218
270,,,10.80478071,13.10979267,7.8841929,6.413584123,8.108307618,2.45587638
271,,,10.83229188,13.21991798,8.760895114,6.528342553,8.304780024,2.500086966
272,,,10.91387485,13.43116495,8.884194796,6.673671011,8.391787793,2.514118698
273,,,10.95909088,13.56701776,9.215536027,6.789524148,8.496398823,2.651761856
274,,,11.452029,15.38941182,9.380459801,6.852667262,8.529595243,2.663701123
275,,,11.81522849,16.14156752,9.609230643,7.233468568,8.607212652,2.704740218
276,,,11.86547733,16.3321822,9.631107245,7.257597106,8.689482351,2.714108185
277,,,12.03238668,16.3523702,10.03511552,7.392846678,8.927864375,2.762080385
278,,,12.45755042,16.75144966,10.20324698,7.798979156,9.118291205,2.773229869
279,,,13.44485616,16.75857928,10.43115395,8.286619687,9.690240209,2.789753635
280,,,13.52332268,17.0815216,10.64729475,8.734655352,9.747090185,2.828918518
281,,,14.79689916,19.14472037,10.70054171,8.778758895,9.870012423,2.954589581
282,,,14.85209017,20.5265982,10.93774691,9.167274522,10.1658609,2.958295279
283,,,15.53446448,20.81420698,11.46150651,9.347536792,10.74207123,2.978539362
284,,,15.73792668,21.35089204,11.54407181,9.380585055,10.75932042,2.979211222
285,,,15.82487977,21.75196649,11.97662298,9.693192433,10.9129954,2.97927029
286,,,16.90921555,22.46959091,12.44665158,9.694599247,11.09477474,3.074936115
287,,,17.29851902,22.60012393,12.98773124,9.775379386,11.19844171,3.109938467
288,,,17.30125762,22.7311409,13.10303543,9.819584498,11.38036771,3.219025107
289,,,17.82811486,22.96843216,13.31909977,9.842940319,11.75487374,3.250340712
290,,,18.31354312,23.15389109,13.49346643,10.02057398,12.26336332,3.382333796
291,,,18.64367403,23.52067396,14.55065957,10.24350626,12.45009931,3.482873773
292,,,18.70029678,23.58057199,15.02817607,10.24499891,12.79821533,3.512136063
293,,,19.08484779,23.84999411,15.89753198,10.90407597,12.88894822,3.685403074
294,,,19.47143012,25.87486566,16.11913436,11.25139007,12.89033116,3.691134162
295,,,19.94960215,26.60326909,16.40689486,11.78490533,13.47297816,3.730741648
296,,,21.30601816,27.06734045,16.72040665,12.18812225,14.25498354,3.80578658
297,,,22.07179167,27.59189396,16.74937776,12.37235031,14.37292807,3.888666123
298,,,23.58470895,27.79719929,16.99641849,12.7999987,14.73688692,3.902964363
299,,,24.58434405,28.32243039,17.35325503,13.09836709,14.85126265,3.938706634
300,,,25.1231972,29.01728178,17.61414485,13.14591904,15.42164537,3.981065302
301,,,25.1783448,29.51432412,17.74886735,13.2726129,15.62373938,4.01840111
302,,,25.71114689,29.89241342,17.95161449,13.47219723,16.51754647,4.117450511
303,,,25.91525244,30.82008906,17.96822686,13.65713698,18.03411802,4.162707556
304,,,25.93424026,30.9028128,19.65303275,13.77641228,19.03699794,4.214738456
305,,,27.19633438,31.03954679,19.92228011,14.39629661,19.3461527,4.22227349
306,,,27.42416497,32.33304313,20.64454233,14.76180772,20.33398378,4.30626761
307,,,29.58954704,32.74216075,22.61101543,15.51148867,21.93504676,4.308008719
308,,,30.50378721,37.34041264,24.57322753,16.97365283,23.16877774,4.412513191
309,,,30.84103956,40.16038925,25.51511933,17.54718953,23.65131884,4.445806776
310,,,32.06309818,40.54164896,28.1015499,18.20629628,24.78731437,4.778354238
311,,,34.18644207,43.26766699,28.61474927,20.47805953,26.13176953,4.814843459
312,,,34.92637858,46.13611344,30.19352546,20.61426807,27.12539297,4.826287345
313,,,37.6266613,46.88685153,30.23005697,24.15805251,27.35136766,5.0674869
314,,,37.96304868,48.03873269,31.15721606,26.68371489,27.49951756,5.070483452
315,,,39.00352579,49.20207335,32.88951472,26.95398522,29.00906965,5.094533209
316,,,40.20245394,50.42307944,35.47335298,27.75585491,30.35769641,5.15706771
317,,,41.82675074,50.90763642,36.3432744,28.32118644,31.41089206,5.203050447
318,,,43.97760615,52.86135851,39.09038436,28.48732595,32.02709246,5.350576028
319,,,44.25263934,52.92940909,39.78491511,28.88199723,32.15166729,5.381232263
320,,,45.42519231,62.76069601,40.05351638,29.71905165,33.18047381,5.385699802
321,,,47.17442208,65.15738443,40.26316461,30.55963997,34.14276022,5.414697015
322,,,49.5112721,69.78934131,40.91040154,30.93681307,36.00092128,5.468955675
323,,,50.6404878,74.18549693,41.91799264,34.38021875,37.5026661,5.59757238
324,,,51.26296902,76.89959198,43.19337653,35.77023955,38.25473143,5.637700205
325,,,51.35605963,79.24242234,43.69626969,35.79114841,42.63891817,5.75116708
326,,,52.06986517,81.18345782,43.91636293,36.53363229,43.27131443,5.770267746
327,,,53.19776157,81.48034431,46.90081784,38.20684618,44.66480208,5.911863915
328,,,55.71430783,81.88457969,50.01247772,39.07623792,46.75613497,5.956813111
329,,,58.92122891,87.62044643,50.15922647,39.0891769,48.40145762,6.074016108
330,,,59.00203907,88.3392314,50.78056709,44.06378406,49.9531244,6.08933059
331,,,59.41166408,90.02066793,52.2833162,46.55457954,55.43314126,6.380913557
332,,,65.05397779,93.24211514,52.80152486,47.00027572,55.94333722,6.778841352
333,,,68.74059047,94.77477843,53.37851382,53.22039726,57.36797538,6.846738982
334,,,78.50110216,95.15837331,53.97315598,54.31160238,58.67351536,7.166186997
335,,,93.06097328,95.46674883,54.11181405,56.29352186,63.21186135,7.276484864
336,,,106.8852986,98.80409361,54.74939917,56.30690695,65.58182056,7.291882317
337,,,114.4269405,100.1820363,65.91312022,61.10217802,70.69838593,7.343166473
338,,,114.4865726,106.0163786,66.48229467,62.71677266,71.28390641,7.620665234
339,,,114.5616509,107.5915563,75.85529636,63.00123554,72.70521825,7.68891355
340,,,116.6623354,112.1914663,76.60590998,64.62267166,75.1295549,7.798206015
341,,,,,84.41241461,69.64794315,79.8927584,7.932617939
342,,,,,84.65673644,69.86311795,84.55859334,7.936182752
343,,,,,89.94244561,76.51679495,88.80486609,8.335863366
344,,,,,96.36645357,81.31528768,95.40309969,8.847961488
345,,,,,97.45340627,84.56025182,95.44687305,9.082616414
346,,,,,98.9422561,85.04731145,98.64348702,9.17991766
347,,,,,102.5305293,86.25919321,98.81964343,9.682178626
348,,,,,102.9095752,86.60951641,98.87624482,10.00744184
349,,,,,104.5559439,89.10862431,101.3554322,10.08464504
350,,,,,114.3996415,93.77516532,102.1661239,10.47788841
351,,,,,117.3956111,94.63357032,106.6732077,10.84443392
352,,,,,,96.9459501,109.5615397,11.77741702
353,,,,,,102.3408989,114.8365727,12.1293805
354,,,,,,103.4624361,119.3306002,12.91867964
355,,,,,,108.1074967,,13.01606762
356,,,,,,112.9535785,,13.6838739
357,,,,,,116.1764119,,13.72387363
358,,,,,,118.493761,,14.81421016
359,,,,,,119.2701876,,15.76974042
360,,,,,,,,16.3595705
361,,,,,,,,16.69299212
362,,,,,,,,16.97170241
363,,,,,,,,17.58573665
364,,,,,,,,17.65295882
365,,,,,,,,17.73566605
366,,,,,,,,18.03470865
367,,,,,,,,18.24664149
368,,,,,,,,18.98666073
369,,,,,,,,19.65064265
370,,,,,,,,19.72800107
371,,,,,,,,20.25006368
372,,,,,,,,20.86296312
373,,,,,,,,23.36929549
374,,,,,,,,23.53342255
375,,,,,,,,24.90703425
376,,,,,,,,24.99416213
377,,,,,,,,25.67900085
378,,,,,,,,27.89100812
379,,,,,,,,28.80661807
380,,,,,,,,28.85105523
381,,,,,,,,29.42747346
382,,,,,,,,29.54509918
383,,,,,,,,29.94472199
384,,,,,,,,30.5428193
385,,,,,,,,31.08709969
386,,,,,,,,35.79936544
387,,,,,,,,37.44729974
388,,,,,,,,39.53537539
389,,,,,,,,41.65602068
390,,,,,,,,45.29189119
391,,,,,,,,53.1958759
392,,,,,,,,57.35713056
393,,,,,,,,63.38968813
394,,,,,,,,63.48264487
395,,,,,,,,68.68301852
396,,,,,,,,68.85668831
397,,,,,,,,70.54621512
398,,,,,,,,74.7289266
399,,,,,,,,76.89902723
400,,,,,,,,79.68451124
401,,,,,,,,80.65445102
402,,,,,,,,81.02948342
403,,,,,,,,81.07399107
404,,,,,,,,81.9049529
405,,,,,,,,84.47089379
406,,,,,,,,95.28681466
407,,,,,,,,96.89309709
408,,,,,,,,102.0579502
409,,,,,,,,104.2168036
410,,,,,,,,109.160942
411,,,,,,,,111.7150802
412,,,,,,,,115.8030676
413,,,,,,,,116.9452115
414,,,,,,,,117.4933264

==> data/search-large-transposed.csv <==
number_solved,time_bfs,time_nngs,time_batched_nngs
1,0.07267140504,0.35509099,0.08774118498
2,0.082656899,0.470779555,0.09120068897
3,0.09649295895,0.580408808,0.09788167605
4,0.101746769,0.7151456729,0.099459538
5,0.1257968992,0.7544992929,0.101524571
6,0.129500303,0.7785456041,0.1019207389
7,0.1513026491,0.7984154,0.108764193
8,0.166345491,0.814990818,0.1088756749
9,0.171339953,0.865398312,0.123016438
10,0.189477594,0.868344734,0.132235334
11,0.1997220649,0.8773660501,0.135671079
12,0.21628134,0.9680008821,0.139167086
13,0.285214085,0.9916203291,0.1425036432
14,0.297978502,1.013952569,0.144952358
15,0.3113577451,1.016948094,0.145544249
16,0.3129690872,1.026953649,0.158927155
17,0.3444131389,1.051536853,0.15903542
18,0.355003058,1.099152228,0.1602907069
19,0.3857766411,1.099253583,0.1607018479
20,0.390201136,1.114505651,0.1613528461
21,0.4304456089,1.265748618,0.163564987
22,0.447378066,1.341256526,0.16366524
23,0.4589156399,1.345031581,0.165911739
24,0.48085153,1.385908134,0.1671818839
25,0.4837916119,1.428854885,0.1675003971
26,0.4952258621,1.499441805,0.1708921361
27,0.5184147279,1.537117361,0.175755337
28,0.6106391381,1.592296069,0.178597818
29,0.6168057891,1.634323094,0.1805341991
30,0.627208776,1.662851075,0.182599625
31,0.698782571,1.719377609,0.1836852289
32,0.713364613,1.743475825,0.1845846109
33,0.768053334,1.755045718,0.1855056869
34,0.7773366281,1.807504782,0.1869596971
35,0.798037104,1.991781044,0.188426713
36,0.801045618,2.031958463,0.1917312631
37,0.801270223,2.046941167,0.1919111069
38,0.87537219,2.073532253,0.1934718241
39,0.971234082,2.136073568,0.198174789
40,0.9792658989,2.206705167,0.1998184731
41,1.056884886,2.271754764,0.2060392969
42,1.116343404,2.363842441,0.2084577361
43,1.165193849,2.411303294,0.209921279
44,1.191634732,2.723146948,0.211996197
45,1.245067132,2.724626633,0.21566833
46,1.27629391,2.940272745,0.218023923
47,1.37385836,2.954678438,0.230508278
48,1.388066125,2.956121981,0.234774675
49,1.438244945,2.961436316,0.239747865
50,1.446184354,2.974931414,0.239942594
51,1.503185777,3.078828823,0.246901616
52,1.663972264,3.114438706,0.261887762
53,1.665592045,3.15046736,0.2634224109
54,1.746594351,3.224239892,0.2655666929
55,1.747779208,3.378772097,0.268802759
56,1.774280629,3.403809097,0.2727104372
57,1.879648581,3.649511213,0.2770851252
58,2.034995021,3.806947414,0.281668521
59,2.073042238,3.91999025,0.289026147
60,2.24757574,3.968631665,0.290433933
61,2.264511413,4.044111837,0.29727021
62,2.421366821,4.167242991,0.305093466
63,2.605208166,4.169599994,0.306366008
64,3.149486711,4.203526473,0.311660439
65,3.329926469,4.242474714,0.314172339
66,3.368750625,4.270893803,0.33803012
67,3.768204937,4.330435745,0.3459218869
68,3.984793734,4.357134889,0.3505505089
69,4.220841418,4.43877047,0.3527733381
70,4.227388985,4.543629989,0.360324947
71,4.249567804,4.881609524,0.3620834909
72,4.259616543,5.027990168,0.366718616
73,4.303943448,5.12262396,0.368797961
74,4.430429377,5.342437196,0.371190137
75,4.431109288,5.351769215,0.3738444149
76,4.69013973,5.417306104,0.3777946531
77,4.889558977,5.512610617,0.383736911
78,4.945931423,5.675218536,0.3883997779
79,5.001884805,5.678805025,0.3886969639
80,5.08546849,5.901914281,0.393258573
81,5.125637753,5.915234297,0.404495594
82,5.198061476,6.406026848,0.4046114201
83,5.377540983,6.560357454,0.40945877
84,5.559485343,6.798086857,0.4103283429
85,6.041075119,6.988489817,0.4132985638
86,6.228867784,7.350094957,0.416902012
87,6.719047915,7.440593794,0.421369202
88,6.72390578,7.841817553,0.4271123798
89,7.09553786,8.456132843,0.432697652
90,7.769388076,8.679429572,0.4414672761
91,7.819138931,8.751648712,0.4776850711
92,8.183002939,8.860843905,0.4784012681
93,9.086758007,9.012465128,0.485556363
94,9.629686071,9.048949974,0.536921804
95,9.77807655,9.345021424,0.5469149069
96,10.01549626,9.552657376,0.5495047278
97,10.12730874,9.699905191,0.574844237
98,10.70912117,9.773820662,0.591449469
99,10.76339035,9.981231931,0.5970134811
100,11.1278087,10.14697555,0.610911508
101,11.52584187,10.23616332,0.620970659
102,12.28638535,10.27779769,0.6299117119
103,12.39533086,10.66465523,0.632063334
104,12.52636568,10.79986669,0.6343072599
105,12.7926318,11.04129738,0.639245132
106,13.13935842,11.06449966,0.656154562
107,14.15366848,11.10156625,0.658948225
108,14.19727807,11.73482219,0.6614802349
109,14.49420252,11.90148649,0.6619629259
110,14.75486045,11.99838569,0.6794469571
111,14.81343894,12.11939174,0.6864637281
112,15.38183282,12.21323705,0.703732399
113,15.61770097,12.28824199,0.7185407761
114,15.96326073,12.44820855,0.7253714039
115,16.0908333,12.73107395,0.7290879949
116,16.25327218,13.14255562,0.734578856
117,17.02983318,13.78339815,0.754020427
118,17.67822632,14.02680637,0.754128542
119,19.08754546,14.06696136,0.789482965
120,19.58901498,14.23163018,0.7935242549
121,19.6519407,14.24271949,0.805391242
122,19.94668108,14.49503467,0.818567372
123,20.20317136,14.57396006,0.8299058119
124,21.89635597,14.65781954,0.8414020289
125,22.57787744,15.0530789,0.8416768831
126,23.83732655,15.40697625,0.857936547
127,24.14727448,15.71509882,0.878225458
128,24.34519715,15.73243391,0.899924418
129,24.45243371,15.75621888,0.9077853311
130,25.76811855,15.79893709,0.9113647211
131,27.13500507,16.06852636,0.9138148141
132,27.52460495,16.1297448,0.9227942351
133,28.24041113,16.30861866,0.9231996131
134,29.43123702,16.32203899,0.9308432541
135,31.82943882,17.18515234,0.940204659
136,32.93524521,17.20433391,0.949717269
137,33.48464385,17.54705612,0.9811847201
138,33.4932518,17.98707052,0.9845352101
139,35.89504723,18.02630515,0.995892189
140,38.52817706,18.64986527,1.004296939
141,39.7666927,18.90877581,1.008449358
142,41.63589825,19.11810349,1.014066383
143,41.93217384,20.15195664,1.034121527
144,46.57180945,20.1554516,1.048596767
145,47.33268853,20.64373575,1.097974231
146,47.86736995,22.21753389,1.113391648
147,50.32379583,22.32381804,1.113611152
148,50.9675699,22.82223827,1.118164983
149,51.14945462,23.06751395,1.143894569
150,53.17561457,23.66915456,1.168308031
151,59.01115939,23.98975781,1.173907542
152,64.2408001,24.18853566,1.174403817
153,66.31090283,24.24201927,1.175256204
154,69.69836895,24.33753197,1.20963201
155,73.49663657,24.36241645,1.234289863
156,85.48001133,24.43463523,1.249812244
157,88.31835534,24.60181932,1.281987366
158,91.34295041,24.67154961,1.319698033
159,94.43116938,24.85824143,1.352655032
160,94.43515151,26.06026398,1.356534171
161,98.34737803,26.72320799,1.399322923
162,98.49471173,27.04458733,1.423755926
163,99.56887438,27.1416677,1.425762559
164,101.7710222,27.18361317,1.474162927
165,101.7884016,27.38936703,1.516105376
166,104.9204787,27.58124693,1.573537993
167,124.1231599,27.76314239,1.574527654
168,153.5211595,28.38638856,1.584118885
169,185.1159714,28.82953068,1.61008029
170,190.6562454,28.92419404,1.620759243
171,194.0982856,29.96911567,1.670146158
172,196.7290013,31.16570167,1.682053687
173,207.284432,32.06688302,1.761463287
174,208.2294977,32.23017456,1.761837757
175,209.9583183,33.32636252,1.763439441
176,215.7109927,34.42055471,1.785427792
177,226.7466565,35.28798317,1.808173628
178,232.6564196,36.00819082,1.808783894
179,242.991618,37.16813325,1.810966448
180,261.6761813,37.52996821,1.854936893
181,269.3581034,37.83369215,1.919501724
182,291.5368761,38.03559999,2.000028267
183,,39.30087101,2.014503247
184,,43.5103363,2.041703363
185,,43.79444819,2.070293211
186,,44.37560113,2.093935078
187,,44.79132614,2.1017934
188,,46.4711537,2.132401019
189,,46.81305512,2.153408319
190,,50.06681552,2.196416721
191,,50.67134587,2.262363775
192,,51.00632993,2.306282477
193,,53.16379757,2.346728721
194,,53.83110755,2.381325973
195,,55.5439971,2.421725748
196,,55.67040758,2.511981711
197,,55.80856889,2.522322629
198,,57.51039536,2.529870877
199,,60.14301827,2.573690388
200,,63.03469526,2.616070762
201,,63.67523942,2.884297149
202,,66.32671617,2.917632532
203,,67.3951983,3.102384374
204,,71.05015,3.256976666
205,,76.4653452,3.283353035
206,,77.69077689,3.332159165
207,,78.14063396,3.389007553
208,,79.20800165,3.812976872
209,,79.88378075,3.828389175
210,,86.03875486,4.164154135
211,,86.78633299,4.168044989
212,,89.17604754,4.24328358
213,,91.50013587,4.541612831
214,,92.66854935,4.772389644
215,,102.3586865,4.801259705
216,,102.5334697,4.886960411
217,,104.9112025,4.90797752
218,,106.8990164,5.002810858
219,,107.5460917,5.112500345
220,,109.5447721,5.121367528
221,,111.7973945,5.20859161
222,,113.8858913,5.277517867
223,,114.9000734,5.85922929
224,,117.1839909,5.863809762
225,,118.392531,6.126552992
226,,120.2128862,6.148567717
227,,121.121597,6.263355731
228,,122.2977359,6.306253378
229,,123.5573688,6.367072059
230,,128.2957506,6.463090392
231,,129.2469599,6.544233574
232,,136.4798998,6.562410507
233,,142.5947218,6.748271946
234,,143.1313899,7.560872382
235,,154.0609574,7.964258974
236,,154.5053937,8.003194547
237,,156.515476,8.082543845
238,,167.6924229,8.289065736
239,,171.4440016,8.45562025
240,,172.0669757,8.556346889
241,,177.592896,8.847979614
242,,182.9443309,9.02686564
243,,196.296166,9.191233251
244,,212.2953409,9.403034101
245,,214.68248,9.404069797
246,,214.886163,9.432217782
247,,217.8208414,9.582959827
248,,222.2824411,9.846158279
249,,225.6978608,9.955918008
250,,250.267138,10.14132517
251,,251.9625063,11.33086001
252,,264.5465456,11.40370902
253,,270.3547153,12.21169908
254,,275.637067,12.6537594
255,,277.2494881,12.7064826
256,,277.6165762,12.99015482
257,,282.7183728,13.21751615
258,,293.9840015,13.65222379
259,,,13.92259215
260,,,14.54337268
261,,,14.81129813
262,,,14.85037443
263,,,16.25946152
264,,,16.45208087
265,,,16.48043419
266,,,16.87099691
267,,,17.05827926
268,,,18.0438433
269,,,20.16415835
270,,,20.20622552
271,,,20.41509098
272,,,22.00174594
273,,,22.3401999
274,,,22.61806342
275,,,22.86368635
276,,,23.03379633
277,,,23.60656873
278,,,25.80011012
279,,,26.91883761
280,,,27.86375769
281,,,30.19082744
282,,,30.49539551
283,,,31.41565256
284,,,31.45603572
285,,,35.53327028
286,,,36.5031085
287,,,36.82404866
288,,,37.18323775
289,,,37.46136676
290,,,37.63691923
291,,,40.59668974
292,,,40.77895907
293,,,41.25706948
294,,,42.18682325
295,,,43.19479397
296,,,46.97705799
297,,,48.53460991
298,,,49.71491212
299,,,51.40669752
300,,,52.32059302
301,,,52.53310894
302,,,53.11560798
303,,,53.70760803
304,,,54.64088922
305,,,55.01921846
306,,,55.42790649
307,,,57.46177314
308,,,58.64170211
309,,,64.68749385
310,,,65.7026612
311,,,65.74393925
312,,,66.19802662
313,,,67.05542272
314,,,70.0035772
315,,,70.63231863
316,,,71.25655712
317,,,71.95771093
318,,,72.2237975
319,,,72.99564142
320,,,81.71165808
321,,,84.13931361
322,,,87.05560053
323,,,87.67286803
324,,,89.14556536
325,,,96.92586423
326,,,104.5481436
327,,,106.9273337
328,,,107.7151941
329,,,109.4925509
330,,,111.6528854
331,,,112.4100709
332,,,130.5045484
333,,,130.616497
334,,,139.1301002
335,,,146.3214861
336,,,152.7488205
337,,,159.1274633
338,,,159.4980873
339,,,160.8075992
340,,,166.1707437
341,,,185.0371519
342,,,185.6901511
343,,,197.3969472
344,,,226.175365
345,,,237.6182044
346,,,240.4458081
347,,,264.8330953
348,,,299.3027323
349,,,
350,,,

==> data/search-large.csv <==
time,solved_bfs,solved_nngs,solved_batched_nngs
1,26,10,89
2,35,26,120
3,39,35,134
4,42,42,140
5,47,49,144
6,48,55,148
7,52,56,155
8,53,57,157
9,53,59,160
10,56,63,165
20,75,90,174
30,85,111,185
40,89,119,189
50,92,123,195
60,94,129,202
70,97,133,206
80,98,138,211
90,99,139,215
100,103,140,215
110,106,143,216
120,106,146,218
130,106,152,218
140,106,153,220
150,106,154,221
160,106,154,221
170,106,154,222
180,106,157,222
190,106,158,224
200,106,158,224
210,109,158,224
220,110,160,224
230,111,162,225
240,112,162,225
250,113,162,226
260,113,163,226
270,114,164,227
280,114,167,227
290,114,167,227
300,115,168,228

==> data/search-small-states-256.csv <==
distance,bfs_states_average,bfs_states_95,bfs_states_05,nngs_states_average,nngs_states_95,nngs_states_05,batched_nngs_states_average,batched_nngs_states_95,batched_nngs_states_05,Distance
1,4.63125,7,2,2.065625,2.05,2,3.1875,6,2,1
2,17.41875,28,8,4.5375,9,3,13.1875,26,7,2
3,57.45625,100.05,22.95,7.25625,16,4,46.671875,95,21.95,3
4,183.35,322.2,65.6,12.903125,30.05,5,150.1375,323,57,4
5,582.7875,1042,199.85,31.090625,61.05,6,434.45,732.05,153.9,5
6,1796.31875,3210.8,540.45,41.35,143.2,9,703.559375,803.05,384.25,6
7,5424.6,9742.15,1573.8,78.6125,261.5,11,859.53125,1502.2,725,7
8,16002.18125,28921.45,4568.8,196.08125,592.1,13.95,1140.125,2182.55,758.9,8
9,46867.3,90251.75,12769.4,440.878125,1509.5,18,1577.471875,2552.1,841.75,9
10,134814.4313,265864.4,30181.8,941.746875,1723.4,24,2320.689655,4214.5,1108.7,10

==> data/search-small-states-buggy.csv <==
distance,bfs_states_average,bfs_states_95,bfs_states_05,nngs_states_average,nngs_states_95,nngs_states_05,batched_nngs_states_average,batched_nngs_states_95,batched_nngs_states_05,Distance
1,4.63125,7,2,2.059375,2,2,4.46875,7,2,1
2,17.41875,28,8,4.278125,8,3,16.99375,29,8,2
3,57.45625,100.05,22.95,7.75625,17,4,56.825,101.05,22.95,3
4,183.35,322.2,65.6,15.06875,44,5,150.7625,191,60.85,4
5,582.7875,1042,199.85,28.36875,73.15,6,205.053125,248.1,172.95,5
6,1796.31875,3210.8,540.45,73.63125,253.1,9,288.190625,514.15,193,6
7,5424.6,9742.15,1573.8,126.053125,374.45,12,426.371875,853.45,224.95,7
8,16002.18125,28921.45,4568.8,288.421875,1076.6,15,622.803125,1596.05,332.9,8
9,46867.3,90251.75,12769.4,662.365625,2994,21,1059.975,2547.8,366.95,9
10,134814.4313,265864.4,30181.8,976.196875,4603.05,26.85,1673.065625,5743.65,425,10

==> data/search-small-states-old.csv <==
distance,bfs_states_average,bfs_states_95,bfs_states_05,nngs_states_average,nngs_states_95,nngs_states_05,batched_nngs_states_average,batched_nngs_states_95,batched_nngs_states_05,Distance
1,4.63125,7,2,3.659375,6,2,4.0875,7,2,1
2,17.41875,28,8,13.684375,24,7,15.371875,27.05,7,2
3,57.45625,100.05,22.95,44.190625,83,16.95,51.128125,96.05,21,3
4,183.35,322.2,65.6,85.83125,108,47.95,162.85,314.8,58,4
5,582.7875,1042,199.85,123.478125,176.05,92,331.321875,400,165,5
6,1796.31875,3210.8,540.45,191.865625,336.15,110.9,417.06875,619.25,359.9,6
7,5424.6,9742.15,1573.8,328.85,854.05,163.9,608.89375,1088.9,388.95,7
8,16002.18125,28921.45,4568.8,658.35625,2498.35,192.95,945.796875,2139.25,449.95,8
9,46867.3,90251.75,12769.4,1662.4,4822.8,233.95,1395.740625,4005.35,687.7,9
10,134814.4313,265864.4,30181.8,3323.671875,10542.15,271.95,2650.3125,8760.6,736,10

==> data/search-small-states.csv <==
distance,bfs_states_average,bfs_states_95,bfs_states_05,nngs_states_average,nngs_states_95,nngs_states_05,batched_nngs_states_average,batched_nngs_states_95,batched_nngs_states_05,Distance
1,4.63125,7,2,2.059375,2,2,4.0875,7,2,1
2,17.41875,28,8,4.278125,8,3,16.596875,28,7.95,2
3,57.45625,100.05,22.95,7.75625,17,4,57.475,100,21,3
4,183.35,322.2,65.6,15.06875,44,5,146.26875,187,55,4
5,582.7875,1042,199.85,28.36875,73.15,6,202.675,247,169,5
6,1796.31875,3210.8,540.45,73.63125,253.1,9,285.521875,526.25,190.95,6
7,5424.6,9742.15,1573.8,126.053125,374.45,12,425.94375,777.25,234.85,7
8,16002.18125,28921.45,4568.8,288.421875,1076.6,15,647.275,1672.15,334.95,8
9,46867.3,90251.75,12769.4,662.365625,2994,21,969.1,2802.9,359.95,9
10,134814.4313,265864.4,30181.8,976.196875,4603.05,26.85,1656.878125,6384.6,427.95,10

==> data/search-small-time-256.csv <==
distance,bfs_time_average,bfs_time_95,bfs_time_05,nngs_time_average,nngs_time_95,nngs_time_05,batched_nngs_time_average,batched_nngs_time_95,batched_nngs_time_05,Distance
1,2.42E-04,0.0003852934111,0.0001133884653,0.4264557208,1.913027704,0.05321753989,0.03645410624,0.05319846509,0.0231446155,1
2,9.74E-04,0.001949532318,0.0003474914352,0.5410018392,2.415187198,0.08454814779,0.03713661913,0.05399850723,0.02339088417,2
3,3.23E-03,0.005746066989,0.001150016149,0.5480178227,1.854914391,0.1109537329,0.03943376975,0.05815570885,0.02430063002,3
4,9.52E-03,0.01894441762,0.003146152839,0.8229742038,2.715338454,0.1451434366,0.04664710926,0.07139945268,0.02729217402,4
5,2.98E-02,0.05877553994,0.008109271934,1.415091393,3.567551277,0.1825520887,0.09664823136,0.35625052,0.0329476717,5
6,9.43E-02,0.1926473949,0.02196398366,1.845162954,5.701035579,0.2386864768,0.2629817429,0.4350863119,0.05092103201,6
7,2.97E-01,0.6028276041,0.07214792717,2.824909369,9.851375024,0.2990970869,0.3367084196,0.5871462946,0.1941198821,7
8,9.74E-01,2.037184095,0.191607322,6.706946159,19.63953775,0.4349249459,0.4360103429,0.9589766506,0.2057054756,8
9,3.29E+00,7.919662405,0.5963754383,17.32197421,60.20933968,0.5690101209,0.6126486891,1.26366946,0.2188106407,9
10,1.20E+01,28.76954802,1.661706666,37.52087788,77.59401962,0.6489159839,1.003788649,2.279248578,0.2574323111,10

==> data/search-small-time-buggy.csv <==
distance,bfs_time_average,bfs_time_95,bfs_time_05,nngs_time_average,nngs_time_95,nngs_time_05,batched_nngs_time_average,batched_nngs_time_95,batched_nngs_time_05,Distance
1,0.01,0.07,0.00,0.11,0.16,0.07,0.04,0.05,0.03,1
2,0.01,0.05,0.00,0.18,0.36,0.11,0.04,0.06,0.03,2
3,0.01,0.06,0.00,0.32,0.72,0.14,0.04,0.06,0.03,3
4,0.03,0.10,0.00,0.60,1.56,0.19,0.09,0.19,0.03,4
5,0.05,0.11,0.01,1.09,2.87,0.24,0.15,0.21,0.08,5
6,0.11,0.24,0.03,3.23,9.16,0.29,0.19,0.38,0.09,6
7,0.32,0.68,0.08,4.75,15.20,0.35,0.28,0.59,0.10,7
8,1.01,2.10,0.20,11.70,52.57,0.54,0.42,1.12,0.12,8
9,3.35,7.54,0.65,30.97,125.39,0.77,0.75,1.99,0.18,9
10,12.04,28.67,1.59,46.45,203.27,1.00,1.34,4.83,0.21,10

==> data/search-small-time-old.csv <==
distance,bfs_time_average,bfs_time_95,bfs_time_05,nngs_time_average,nngs_time_95,nngs_time_05,batched_nngs_time_average,batched_nngs_time_95,batched_nngs_time_05,Distance
1,0.01042525,0.06237225,0.0002469499999,0.04271667187,0.06181435,0.02713115,0.04808840625,0.0672317,0.0336035,1
2,0.01140243438,0.05335525,0.0008087500001,0.04274895625,0.06158685,0.0286649,0.04961726562,0.069121,0.0343062,2
3,0.01464401875,0.05819815,0.00215145,0.048492825,0.0901634,0.0295575,0.05158933437,0.0716509,0.03493995,3
4,0.02585652188,0.08680105,0.0053327,0.1002108094,0.1711802,0.03062085,0.0640373875,0.09306565,0.03875385,4
5,0.04626385312,0.1071001,0.01216915,0.1259463219,0.20913335,0.06917035,0.171048075,0.3213447,0.04463135,5
6,0.1125867375,0.2275382,0.03027225,0.203095575,0.4208802,0.07493625,0.2390723625,0.3548436,0.13562175,6
7,0.3222841313,0.6324959,0.08300325,0.3431869937,0.85689805,0.095489,0.3142389406,0.64048585,0.15416805,7
8,1.011784781,2.12758775,0.20652915,0.7034026844,2.37099695,0.13864975,0.515673975,1.1616099,0.16950115,8
9,3.338424134,7.57160265,0.6507045,2.287740075,4.215428,0.1663875,0.8194011594,2.2976761,0.22992685,9
10,12.02568219,28.83172415,1.668543,4.851334247,16.8628422,0.20484565,1.546254566,5.14752235,0.2798893,10

==> data/search-small-time.csv <==
distance,bfs_time_average,bfs_time_95,bfs_time_05,nngs_time_average,nngs_time_95,nngs_time_05,batched_nngs_time_average,batched_nngs_time_95,batched_nngs_time_05,Distance
1,0.01,0.08,0.00,0.06,0.10,0.04,0.04,0.05,0.02,1
2,0.01,0.06,0.00,0.11,0.22,0.05,0.04,0.05,0.02,2
3,0.01,0.07,0.00,0.18,0.40,0.08,0.04,0.06,0.02,3
4,0.03,0.10,0.00,0.35,0.89,0.10,0.10,0.20,0.03,4
5,0.05,0.11,0.01,0.60,1.67,0.12,0.15,0.21,0.06,5
6,0.12,0.23,0.03,1.82,5.33,0.17,0.19,0.36,0.09,6
7,0.33,0.65,0.08,2.64,8.28,0.21,0.28,0.57,0.10,7
8,1.05,2.38,0.21,6.42,28.66,0.30,0.43,1.21,0.14,8
9,3.44,7.73,0.67,17.24,68.28,0.44,0.69,2.13,0.18,9
10,12.43,29.39,1.64,25.38,114.37,0.61,1.31,5.60,0.20,10

==> data/testing.csv <==
epoch,mae,accuracy,dmse,dce
0,1.410233416557312,0.3875,0.904211449623108,0.49912055015563966
1,1.3225898456573486,0.5025,0.7969669413566589,0.401123868227005
2,1.276739239692688,0.5384375,0.7561333560943604,0.382138649225235
3,1.251184539794922,0.5553125,0.7345868277549744,0.3786411726474762
4,1.22765465259552,0.5796875,0.7062284612655639,0.34746392488479616
5,1.2116985416412354,0.614375,0.689246518611908,0.3174141573905945
6,1.2024443197250365,0.6296875,0.6748018908500671,0.30175522923469544
7,1.196222620010376,0.6559375,0.6675633525848389,0.28024678587913515
8,1.1915892601013183,0.6459375,0.6586789679527283,0.28480661869049073
9,1.184605827331543,0.6628125,0.6489821696281433,0.26733877658843996
10,1.1733665704727172,0.66125,0.637186529636383,0.2628474748134613
11,1.1602082967758178,0.6521875,0.6237810063362121,0.26606973528862
12,1.1574840784072875,0.6434375,0.619668653011322,0.28422360301017763
13,1.1516177225112916,0.6625,0.619490704536438,0.26865933775901796
14,1.14523033618927,0.6375,0.6167410159111023,0.28213130831718447
15,1.1447846031188964,0.6440625,0.6129990673065185,0.2874351489543915
16,1.142006778717041,0.66875,0.6132253789901734,0.26368446588516237
17,1.1398014831542969,0.6521875,0.6100227117538453,0.27378328919410705
18,1.135883059501648,0.6775,0.6085389828681946,0.25658867716789246
19,1.130244903564453,0.6709375,0.604948673248291,0.25872684240341187
20,1.1297870206832885,0.6621875,0.6050061678886414,0.27615277767181395
21,1.128148970603943,0.66,0.6027926301956177,0.2679111433029175
22,1.1230546140670776,0.6828125,0.6007875180244446,0.24490602850914
23,1.1233493995666504,0.673125,0.5982541275024414,0.26417014956474305
24,1.118375859260559,0.686875,0.5954919862747192,0.24783917665481567
25,1.1153154134750367,0.7040625,0.5906435585021973,0.23153204202651978
26,1.1147352838516236,0.6709375,0.5888121318817139,0.271202951669693
27,1.1101835346221924,0.68625,0.5853165674209595,0.24915626525878906
28,1.110494203567505,0.6940625,0.5859915256500244,0.2420979905128479
29,1.1094644832611085,0.698125,0.5857691478729248,0.23801977753639222
30,1.1078215694427491,0.6984375,0.5834376692771912,0.23667242050170897
31,1.1080775356292725,0.70125,0.5851535606384277,0.24240872144699097
32,1.107001886367798,0.698125,0.5826900744438172,0.24335267066955565
33,1.1036551666259766,0.7078125,0.5773791742324829,0.2383267343044281
34,1.1070979928970337,0.7096875,0.5805340886116028,0.23011814832687377
35,1.104940185546875,0.701875,0.5765750217437744,0.2315809977054596
36,1.1034996128082275,0.710625,0.5764208507537841,0.23058000326156616
37,1.1006678819656373,0.703125,0.5719811272621155,0.23440431237220763
38,1.1023467111587524,0.7034375,0.5728200221061707,0.23882317781448364
39,1.1001521348953247,0.7084375,0.5684945559501648,0.22761206269264223

==> data/testing_256.csv <==
epoch,mae,accuracy,dmse,dce,mae_distance_1,mae_distance_2,mae_distance_3,mae_distance_4,mae_distance_5,mae_distance_6,mae_distance_7,mae_distance_8,mae_distance_9,mae_distance_10,accuracy_distance_1,accuracy_distance_2,accuracy_distance_3,accuracy_distance_4,accuracy_distance_5,accuracy_distance_6,accuracy_distance_7,accuracy_distance_8,accuracy_distance_9,accuracy_distance_10
0,1.4362692308425904,0.3765625,0.9499727582931519,0.4949104571342468,1.2855250775814056,1.300255012512207,1.1668440282344819,1.1144705981016159,1.0348984003067017,1.193322879076004,1.271753466129303,1.6622171461582185,1.9982688784599305,2.3351364850997927,0.534375,0.475,0.40625,0.43125,0.359375,0.33125,0.3625,0.28125,0.303125,0.28125
1,1.2999278402328491,0.4996875,0.777876250743866,0.4065141367912293,1.059497356414795,1.1750341951847076,1.0669698148965836,1.0804611176252366,0.9354743272066116,1.117167842388153,1.1296352982521056,1.4856170475482942,1.7618159413337708,2.187604856491089,0.7,0.621875,0.5625,0.565625,0.5,0.446875,0.421875,0.409375,0.38125,0.3875
2,1.228616795539856,0.5925,0.7062680196762084,0.33215821146965024,0.9410486459732056,1.0991294980049133,1.0370341062545776,1.0342819035053252,0.887061882019043,1.0680079817771913,1.0750688076019288,1.4001551628112794,1.6725772440433502,2.0718025982379915,0.8375,0.7,0.665625,0.64375,0.590625,0.55625,0.525,0.4875,0.478125,0.440625
3,1.199484658241272,0.6334375,0.6712914347648621,0.30094866633415224,0.9073868572711945,1.0628229439258576,1.0011599451303481,1.012057715654373,0.8520660698413849,1.0396294295787811,1.0827081084251404,1.3395138561725617,1.6341776490211486,2.063323950767517,0.865625,0.7875,0.7125,0.678125,0.615625,0.56875,0.56875,0.546875,0.5125,0.478125
4,1.176134901046753,0.6534375,0.6389286851882935,0.27753540992736814,0.9048847049474716,1.0611766576766968,0.9968445003032684,1.032832634449005,0.8878351032733918,1.0379994183778762,1.0321507304906845,1.2795642733573913,1.5506566762924194,1.9774042427539826,0.8875,0.840625,0.71875,0.7,0.65,0.590625,0.56875,0.553125,0.546875,0.478125
5,1.156388020515442,0.6640625,0.62254812002182,0.2648820149898529,0.8469012618064881,1.0110089123249053,0.9660807579755784,1.006816703081131,0.8822269856929779,1.0146913290023805,1.030059391260147,1.2933338195085526,1.5277541816234588,1.985006332397461,0.890625,0.8375,0.746875,0.709375,0.659375,0.625,0.58125,0.559375,0.525,0.50625
6,1.138264799118042,0.6725,0.6025489759445191,0.25126065135002135,0.8195283681154251,0.9970503658056259,0.9729298174381256,0.9948726117610931,0.8737321853637695,1.006438148021698,1.016837227344513,1.2823144257068635,1.4754219770431518,1.9435229063034059,0.88125,0.840625,0.7625,0.7125,0.66875,0.6375,0.59375,0.584375,0.559375,0.484375
7,1.1179060173034667,0.685625,0.5782080721855164,0.2540612316131592,0.8120865255594254,0.99971863925457,0.9917497634887695,1.01315581202507,0.8740460574626923,1.0019422769546509,1.0336726546287536,1.260727298259735,1.3837229013442993,1.8082379341125487,0.89375,0.859375,0.746875,0.725,0.684375,0.64375,0.621875,0.609375,0.590625,0.48125
8,1.1034949588775635,0.705,0.5647559237480163,0.2365981423854828,0.8092610955238342,0.9940484285354614,0.9851519733667373,1.0036440014839172,0.8650836050510406,0.9944591283798218,1.031351950764656,1.2364285454154014,1.3424962043762207,1.7730241894721985,0.91875,0.8875,0.796875,0.75625,0.71875,0.625,0.6125,0.628125,0.5875,0.51875
9,1.0853706884384156,0.719375,0.5535442352294921,0.22519221425056457,0.7844142228364944,0.9508688569068908,0.9465047240257263,0.9668501138687133,0.8439360380172729,0.9746004521846772,1.02557030916214,1.239380280673504,1.3666266739368438,1.7549553632736206,0.9375,0.884375,0.815625,0.759375,0.721875,0.659375,0.64375,0.63125,0.625,0.515625
10,1.079196310043335,0.7078125,0.5481526756286621,0.2354714274406433,0.794059106707573,0.9571049243211747,0.9645289599895477,0.9725958645343781,0.8390752375125885,0.9750409424304962,1.0004598915576934,1.2018047273159027,1.3541220486164094,1.7331717252731322,0.91875,0.865625,0.790625,0.75,0.715625,0.65,0.64375,0.628125,0.625,0.490625
11,1.0709447574615478,0.7375,0.5393253660202026,0.20656925082206726,0.7868094801902771,0.9482242107391358,0.9581957221031189,0.9644495904445648,0.8304219603538513,0.9888602465391159,0.9926503956317901,1.182474635541439,1.349170708656311,1.7081907868385315,0.940625,0.884375,0.834375,0.778125,0.734375,0.6625,0.68125,0.665625,0.665625,0.528125
12,1.0588172674179077,0.7190625,0.5335979247093201,0.22526350021362304,0.7523195564746856,0.9105349957942963,0.9206224799156189,0.9381931394338607,0.8123839497566223,0.966237798333168,0.9964808583259582,1.1801765859127045,1.3771993041038513,1.7340242385864257,0.94375,0.86875,0.803125,0.765625,0.71875,0.646875,0.640625,0.63125,0.646875,0.525
13,1.0542377948760986,0.7334375,0.528454532623291,0.21141351103782655,0.7431946128606797,0.9111055254936218,0.9227447926998138,0.9548839569091797,0.8308082520961761,0.9609807759523392,0.9845302373170852,1.165433007478714,1.373497986793518,1.695199477672577,0.925,0.890625,0.7875,0.790625,0.746875,0.659375,0.659375,0.659375,0.65625,0.559375
14,1.053361825942993,0.730625,0.5293675732612609,0.21532993793487548,0.718260332942009,0.8868773460388184,0.893649336695671,0.9528890550136566,0.8300879180431366,0.9736792117357254,0.9816363334655762,1.1954715847969055,1.402933371067047,1.698133683204651,0.934375,0.8625,0.778125,0.79375,0.75,0.65,0.66875,0.653125,0.634375,0.58125
15,1.0536623001098633,0.720625,0.5239947676658631,0.2247094428539276,0.7362623929977417,0.8999819755554199,0.9033239632844925,0.9600680828094482,0.843064546585083,0.9778857439756393,0.9765493392944335,1.1775269359350204,1.38998139500618,1.6719786882400514,0.903125,0.871875,0.79375,0.76875,0.7125,0.65625,0.65625,0.65,0.6125,0.58125
16,1.047813014984131,0.7128125,0.5178628253936768,0.23172123670578004,0.7337717056274414,0.8994792401790619,0.9003873765468597,0.9584328353404998,0.8360087752342225,0.9604897677898407,0.9667638182640076,1.1780798703432083,1.3877342104911805,1.6569828331470489,0.896875,0.834375,0.790625,0.765625,0.7125,0.653125,0.646875,0.64375,0.621875,0.5625
17,1.0511185073852538,0.7371875,0.5202750492095948,0.20676743268966674,0.7222610950469971,0.8944087982177734,0.9157142549753189,0.9733165919780731,0.8460390627384186,0.9774300873279571,0.956413921713829,1.1674956172704696,1.3933973848819732,1.6647085070610046,0.953125,0.88125,0.796875,0.784375,0.746875,0.66875,0.665625,0.665625,0.6375,0.571875
18,1.0522432470321654,0.735625,0.5198406291007995,0.2124948561191559,0.732683464884758,0.913585188984871,0.936432683467865,0.9705652594566345,0.8606390476226806,0.9689053177833558,0.9487323880195617,1.1554162129759789,1.3807898581027984,1.6546829044818878,0.9375,0.86875,0.803125,0.79375,0.75,0.6625,0.678125,0.640625,0.646875,0.575
19,1.045321774482727,0.7425,0.5138817453384399,0.2029024350643158,0.7261197984218597,0.9027624994516372,0.9309095323085785,0.9530403524637222,0.8503857314586639,0.9691708803176879,0.9454404473304748,1.1594655588269234,1.3677094995975494,1.648213082551956,0.94375,0.896875,0.809375,0.803125,0.765625,0.665625,0.68125,0.64375,0.634375,0.58125
20,1.044979224205017,0.745625,0.5120493626594543,0.20153655529022216,0.7322635412216186,0.9064866751432419,0.9485803335905075,0.96005499958992,0.8551967412233352,0.9709753632545471,0.9422990024089813,1.141789400577545,1.3710988223552705,1.6210471570491791,0.9125,0.88125,0.825,0.80625,0.746875,0.6875,0.678125,0.671875,0.659375,0.5875
21,1.0307034397125243,0.710625,0.5021164608001709,0.22711875319480895,0.7040561199188232,0.8772824615240097,0.9168763488531113,0.9386817336082458,0.8328918129205704,0.9625538021326066,0.9298860371112824,1.1498131975531578,1.3781853586435318,1.6168074250221252,0.915625,0.85,0.771875,0.78125,0.7125,0.646875,0.64375,0.621875,0.596875,0.565625
22,1.0273191261291503,0.729375,0.5010262298583984,0.21823535203933717,0.7055523544549942,0.8695438832044602,0.9247905075550079,0.9429855197668076,0.8396783828735351,0.9618552982807159,0.9327519416809082,1.1374014660716056,1.3505653381347655,1.6080665588378906,0.9375,0.875,0.803125,0.784375,0.7375,0.684375,0.646875,0.646875,0.615625,0.5625
23,1.0174787092208861,0.7396875,0.4944299602508545,0.2031854820251465,0.7045737713575363,0.8626126796007156,0.9234031915664673,0.9309251040220261,0.8216887980699539,0.941078919172287,0.9084685623645783,1.132358081638813,1.3247721999883653,1.6249058306217194,0.94375,0.88125,0.81875,0.8,0.746875,0.6875,0.646875,0.6625,0.6375,0.571875
24,1.0222435808181762,0.728125,0.49429009437561033,0.21752039074897767,0.7104447543621063,0.8786437749862671,0.9335762321949005,0.9446176052093506,0.8308730304241181,0.9480184257030487,0.924342691898346,1.119293400645256,1.3274075597524644,1.6052184343338012,0.915625,0.85,0.81875,0.79375,0.746875,0.684375,0.659375,0.65,0.6125,0.55
25,1.0144495105743407,0.721875,0.4905702519416809,0.2298513197898865,0.6927173346281051,0.8557576954364776,0.9160334646701813,0.9329579144716262,0.8393247634172439,0.9285755813121795,0.9028859347105026,1.117847280204296,1.3406077414751052,1.617786818742752,0.940625,0.84375,0.803125,0.771875,0.715625,0.7,0.634375,0.625,0.634375,0.55
26,1.011441764831543,0.74375,0.48780543088912964,0.2047796630859375,0.7045918315649032,0.8689365327358246,0.920748969912529,0.9330038517713547,0.8219218194484711,0.9253868937492371,0.9061405271291733,1.0973392948508263,1.3272241413593293,1.6091241478919982,0.940625,0.865625,0.825,0.790625,0.7625,0.696875,0.6875,0.646875,0.65,0.571875
27,1.0106090211868286,0.75375,0.48783849000930785,0.19469472765922546,0.7002380967140198,0.8576149106025696,0.9091045320034027,0.927579116821289,0.8208683967590332,0.9319405853748322,0.908213472366333,1.1096592038869857,1.3219079434871674,1.618963611125946,0.959375,0.903125,0.825,0.79375,0.75625,0.71875,0.659375,0.6875,0.646875,0.5875
28,1.0099372816085816,0.7565625,0.4881066107749939,0.1995222759246826,0.7044036209583282,0.8641807049512863,0.9116456210613251,0.9238927721977234,0.823040971159935,0.9180436670780182,0.9130956321954727,1.1126526951789857,1.3158779442310333,1.6125391125679016,0.9375,0.85625,0.834375,0.821875,0.784375,0.709375,0.7,0.6875,0.653125,0.58125
29,1.0103720569610595,0.77125,0.48391765832901,0.18295570433139802,0.7140664547681809,0.8791111528873443,0.9175790339708328,0.9369408100843429,0.8218816369771957,0.9166551053524017,0.9220830112695694,1.09860300719738,1.302322554588318,1.5944775581359862,0.9625,0.903125,0.85,0.81875,0.771875,0.715625,0.703125,0.690625,0.690625,0.60625
30,1.003357925415039,0.7771875,0.47537914514541624,0.17767510652542115,0.7285252541303635,0.8916997969150543,0.9240979701280594,0.9460428178310394,0.8184314906597138,0.9002416729927063,0.9209305226802826,1.0602693796157836,1.2836419820785523,1.5596986532211303,0.975,0.903125,0.85,0.81875,0.809375,0.73125,0.703125,0.69375,0.68125,0.60625
31,0.9987671566009522,0.768125,0.4739861130714417,0.18251988530158997,0.7150600105524063,0.866283518075943,0.9175955265760422,0.9292692542076111,0.8246877074241639,0.9093328475952148,0.9251970231533051,1.0656513199210167,1.2696530401706696,1.5649412155151368,0.95625,0.890625,0.834375,0.840625,0.775,0.709375,0.703125,0.69375,0.671875,0.60625
32,1.0068139362335204,0.77375,0.47483869552612307,0.17784793198108673,0.729074490070343,0.8982702493667603,0.933500000834465,0.9532604426145553,0.8410948067903519,0.9083800613880157,0.9233976930379868,1.0640287294983863,1.2745039105415343,1.542628812789917,0.95,0.8875,0.859375,0.8375,0.80625,0.728125,0.703125,0.6875,0.671875,0.60625
33,1.0053089904785155,0.7875,0.47141650438308713,0.16962148010730743,0.7300259321928024,0.8940933167934417,0.939130985736847,0.959649533033371,0.8436339735984802,0.9157975733280181,0.936262708902359,1.059060850739479,1.2544476211071014,1.520987629890442,0.978125,0.91875,0.865625,0.83125,0.803125,0.74375,0.715625,0.715625,0.66875,0.634375
34,1.0043151330947877,0.77875,0.46935590744018557,0.17601373493671418,0.7230583041906357,0.8917067378759385,0.9368300497531891,0.9567429661750794,0.8457879453897477,0.9164138942956924,0.9187601953744888,1.0702380761504173,1.2501155495643617,1.533497506380081,0.96875,0.89375,0.853125,0.85,0.790625,0.740625,0.725,0.69375,0.653125,0.61875
35,1.0066379690170288,0.77375,0.4724282336235046,0.18181316912174225,0.710725623369217,0.8852301955223083,0.9371565282344818,0.9517547607421875,0.8405788272619248,0.9094232469797134,0.9315143972635269,1.0768714874982834,1.269875603914261,1.5532486617565155,0.95,0.9,0.828125,0.825,0.771875,0.725,0.721875,0.7125,0.68125,0.621875
36,1.0101765966415406,0.76875,0.4749221587181091,0.18318310797214507,0.7317713111639023,0.9020713180303573,0.9433722823858262,0.9634478151798248,0.8586152970790863,0.9078895062208175,0.9324786961078644,1.0876627907156944,1.2553684294223786,1.5190881788730621,0.95625,0.890625,0.84375,0.809375,0.784375,0.734375,0.709375,0.684375,0.65,0.625
37,1.0054502201080322,0.7853125,0.47166422367095945,0.17199041843414306,0.7210737943649292,0.8901828080415726,0.9344673156738281,0.9475993037223815,0.8525383025407791,0.9103919446468354,0.9206782132387161,1.0814091444015503,1.2589875519275666,1.5371739745140076,0.96875,0.928125,0.86875,0.84375,0.80625,0.746875,0.734375,0.69375,0.675,0.5875
38,1.0054618310928345,0.781875,0.4733853697776794,0.17414690256118776,0.7202704638242722,0.8852608799934387,0.9233141571283341,0.9444410145282746,0.8469385892152786,0.9072679877281189,0.9183755934238433,1.083219663798809,1.2731534957885742,1.5523764669895173,0.9625,0.9125,0.859375,0.85,0.796875,0.746875,0.703125,0.70625,0.66875,0.6125
39,0.9949712991714478,0.7846875,0.4637547516822815,0.1725129872560501,0.7086814254522323,0.8707353383302688,0.9084558725357056,0.9259485304355621,0.8332921415567398,0.9058537036180496,0.9048395663499832,1.0857323303818702,1.2596791684627533,1.5464949488639832,0.95,0.915625,0.86875,0.825,0.8125,0.765625,0.71875,0.703125,0.665625,0.621875


==> data/training.csv <==
epoch,mae,accuracy,dmse,dce
0,1.43461806640625,0.6178769642857143,0.9128965320805141,0.29574683863231116
1,1.34767415032523,0.6710248214285714,0.8089335366821289,0.2532072011566162
2,1.2989598614828928,0.6971666071428572,0.7562453971317836,0.23365311135155814
3,1.2626818967655726,0.7156714285714286,0.7221773553902763,0.21906343473706927
4,1.2353943198394775,0.7297876785714286,0.6967256403241838,0.20736605181285314
5,1.2152519110543387,0.7385291071428571,0.6761383285086495,0.20000615089688983
6,1.2008844719914027,0.7460023214285715,0.6598346066502162,0.19407222866603308
7,1.187224404700143,0.7495128571428571,0.6465889468765259,0.1903039921760559
8,1.1764866267613001,0.7537357142857143,0.6353600464303153,0.18709408644267492
9,1.1677238716452463,0.7603607142857143,0.6249693363952636,0.18201121277127946
10,1.1598678799656459,0.7632080357142857,0.6171943444660731,0.17990448207855225
11,1.1531628248705184,0.7659916071428572,0.6096644670322963,0.17757685801097325
12,1.1456143483952113,0.7692291071428572,0.6036504506029402,0.17507869552339828
13,1.1381904766300746,0.7710305357142857,0.5981261101368496,0.1735318831389291
14,1.1329635412052699,0.7716742857142858,0.5924666710444859,0.17305811934334892
15,1.1301639853014265,0.7726444642857143,0.5874784444155012,0.1726938474573408
16,1.1257647251783098,0.7726483928571428,0.583426975201198,0.17268618058204652
17,1.1211586980111259,0.7737730357142857,0.5793346951620919,0.17175760651043484
18,1.1172951436288017,0.7732814285714286,0.5756886607197352,0.17224403502736774
19,1.113329406313215,0.7771635714285714,0.5726073780659267,0.16905104466302054
20,1.1117258974892752,0.7757119642857143,0.569854453768049,0.17093653313228063
21,1.1077555019051688,0.7808466071428571,0.5663978799983433,0.16625958630834306
22,1.1028681287711006,0.7825230357142857,0.5632638518851144,0.16476410487038748
23,1.1029576616668701,0.78129125,0.5607452390234811,0.16758431432724
24,1.099314043927874,0.7849992857142857,0.5584832957621984,0.1630345873097011
25,1.0964479070390973,0.7851201785714286,0.5554915948649816,0.1636264600603921
26,1.096416276877267,0.78291,0.5547786785016741,0.16635802379608156
27,1.093123420551845,0.78825375,0.5518042557471139,0.16053366105488368
28,1.0888917668260847,0.7918064285714286,0.5492460160173689,0.1571156472655705
29,1.086963191114153,0.7914076785714286,0.5474816400309971,0.15757352611541747
30,1.086013970413208,0.7919194642857142,0.5465245930480958,0.15678631578445434
31,1.0806304660143171,0.79225375,0.5440832178061349,0.1567886191395351
32,1.0793021473257882,0.7924194642857143,0.5426402357646397,0.15694088581357685
33,1.0784957750701905,0.7956748214285714,0.5410117965207781,0.15385572680745807
34,1.0768881632668632,0.7963783928571428,0.5404827398845128,0.1530830317715236
35,1.074366307623727,0.7961166071428571,0.5388867245701381,0.15311422959463936
36,1.0733666077532087,0.7952583928571428,0.5374144422803606,0.15389137974602835
37,1.0713739625985281,0.7948678571428571,0.5350322585405622,0.1547466066810063
38,1.071247345537458,0.7977046428571428,0.5347553351157052,0.15224105527196613
39,1.0706638292149135,0.7975689285714286,0.5335954966299874,0.15237378556660244

==> data/training_256.csv <==
epoch,mae,accuracy,dmse,dce,mae_distance_1,mae_distance_2,mae_distance_3,mae_distance_4,mae_distance_5,mae_distance_6,mae_distance_7,mae_distance_8,mae_distance_9,mae_distance_10,accuracy_distance_1,accuracy_distance_2,accuracy_distance_3,accurac_y_distance_4,accuracy_distance_5,accuracy_distance_6,accuracy_distance_7,accuracy_distance_8,accuracy_distance_9,accuracy_dtistance_10
0,1.4469103413609097,0.5811866071428572,0.9236056014469691,0.32468171904700144,1.4545837140764508,1.5614150221552168,1.42809943532398769,1.253497752734593,1.1375860166413443,1.0839459677219392,1.1596148891721454,1.3876031688826425,1.75305508258002515,2.249707448904855,0.7899071428571428,0.728825,0.6701107142857143,0.6069446428571429,0.5656767857142857,0.53447321428571403,0.5079321428571428,0.4852910714285714,0.4678875,0.45481785714285716
1,1.3091729020581926,0.66906625,0.7726232360403879,0.2558519036946978,1.2077067516326905,1.3530154082843235,1.25780921934672276,1.120984103993007,1.033925549507141,0.9967138532161712,1.0719134037971496,1.291300372191838,1.6406159732409886,2.11774483852833338,0.8710892857142857,0.8187803571428571,0.7663285714285715,0.7070785714285714,0.6590803571428572,0.62436964285714208,0.5947803571428572,0.5688678571428571,0.5479857142857143,0.5323017857142858
2,1.2403088037109375,0.7116117857142857,0.7019486498206002,0.22171299204417638,1.0827702171870641,1.2612057356698172,1.18907739827701025,1.0699142212799617,0.9971279769488743,0.9681659449032375,1.0362866405214581,1.2357795942851475,1.55705197785242126,2.0057117270605906,0.9236803571428571,0.8690660714285714,0.8155071428571429,0.7524107142857143,0.7017964285714285,0.66447446428571429,0.6335571428571428,0.6059571428571429,0.5842232142857143,0.565175
3,1.1967414833395822,0.7331183928571429,0.6588268050657,0.2051242478316171,1.01737128033638,1.2056945107323782,1.13758733317751143,1.0230891737937928,0.9556611531393868,0.9323323893819536,1.0043040075165885,1.2044095752579824,1.5216327019827707,1.6965332684149061,0.9389071428571428,0.8943571428571429,0.8409642857142857,0.7765178571428571,0.7253535714285714,0.68730357145285715,0.6546928571428572,0.6250785714285715,0.6039696428571428,0.5840392857142858
4,1.164842857535226,0.7461217857142857,0.6270682564926148,0.19478321635927473,0.9846094855308533,1.1750739260264806,1.11064667502866473,1.0065361291612898,0.9398444289888654,0.912302615574428,0.9763517429964883,1.1661395227977207,1.4723725280625481,1.9045514485359192,0.9499303571428571,0.9045964285714285,0.8516017857142857,0.7891625,0.7392089285714286,0.70101785714285701,0.6695232142857143,0.6403482142857143,0.6183125,0.5975160714285714
5,1.1365558542197092,0.7548126785714285,0.6025843392399379,0.18792556689671108,0.941223634672165,1.1319321201733181,1.0714777908379691,0.9775069078172957,0.9166418775626591,0.8941796196937561,0.9588412890093667,1.1467924746240887,1.4496934910637991,1.877269216278621,0.9535982142857143,0.9103035714285714,0.8600232142857143,0.7998767857142857,0.7502517857142857,0.71222854714285714,0.6794910714285715,0.6501964285714286,0.6263196428571428,0.6058375
6,1.1165236367252895,0.7652960714285715,0.5814177321297782,0.18014562323570252,0.9174704561233521,1.1172774941580637,1.06185570114408221,0.9746583410126822,0.9128046805313655,0.8852435154982976,0.9429326531342098,1.1194455359322684,1.4093630768775494,1.8241836335590909,0.9581517857142857,0.9191964285714286,0.870075,0.8105160714285714,0.761575,0.7238285714285714,0.69116,25,0.6619642857142857,0.6384553571428572,0.6180357142857142
7,1.1070113931492396,0.7693046428571428,0.565754572617667,0.1771301901939937,0.9198756756918771,1.1328626050676618,1.0857906316757202,1.0018124487945013,0.9339380171843937,0.8928472131729126,0.9315286822863987,1.0827822843824113,1.3479860758645195,1.7406902907099042,0.9618946428571429,0.9235821428571429,0.8743517857142857,0.8165517857142857,0.7667053571428571,0.7282678571428571,0.6950285714285714,0.6651696428571429,0.6413125,0.6201821428571429
8,1.0915357291412353,0.7764364285714286,0.5509605097579956,0.1711083578981672,0.9001366391999381,1.1135278406824385,1.0697435783249991,0.9883703245367322,0.9209205948489053,0.8809084407738277,0.9189394977978298,1.0688114481653486,1.3320868368285044,1.7219120788982936,0.9644892857142857,0.9287196428571428,0.8819267857142857,0.8243392857142857,0.7747160714285715,0.7369178571428572,0.7029660714285715,0.673075,0.6491107142857143,0.6281035714285714
9,1.0808560586220877,0.7823255357142858,0.5407697291619437,0.16635613755226136,0.8887811049665724,1.099934668799809,1.0582181235858372,0.9793458372116088,0.9142070626463209,0.8752978482314518,0.9113849123818534,1.058634649842126,1.3184800668443952,1.7042763123512268,0.9733178571428571,0.9359428571428572,0.8876642857142857,0.8304642857142858,0.7803053571428571,0.7421625,0.7082642857142857,0.6783446428571429,0.6543571428571429,0.6324321428571429
10,1.0698190707833426,0.78184,0.5307791745104109,0.16675337948662894,0.8786728152070726,1.082640838922773,1.0411459656987871,0.9622135212285178,0.8978428112030029,0.8615626298972539,0.9012486668654851,1.0529230119296482,1.3161643313680376,1.7037761110442025,0.97035,0.9343785714285714,0.8873017857142858,0.8305357142857143,0.7807732142857143,0.7428071428571429,0.70845,0.6777535714285714,0.6534892857142857,0.6325607142857143
11,1.0593087176840645,0.7902364285714286,0.5212861519241333,0.15969516240256174,0.8725453217302049,1.0693481729643686,1.0246226716177804,0.946045414366041,0.8826102237701416,0.8473334537437984,0.8894508769171579,1.0443241033690316,1.3125380578858512,1.7042689054489135,0.9753321428571429,0.9383857142857143,0.8920571428571429,0.8369732142857143,0.7897392857142858,0.7526553571428571,0.7193785714285714,0.6889928571428572,0.6651767857142857,0.6436732142857143
12,1.0467765710994175,0.78554,0.5117323515428815,0.16429596380642483,0.853801988186155,1.0502693584578378,1.0040849174158915,0.9280671394143786,0.8680241752011435,0.8367137489250728,0.8818952895573208,1.0382074794428688,1.3073268377440317,1.6993747943333217,0.975875,0.9361875,0.8883285714285715,0.8329035714285714,0.7843267857142857,0.7464553571428572,0.713,0.6826160714285714,0.6587303571428571,0.6369767857142857
13,1.0396563526153564,0.7925153571428571,0.5050353447123936,0.15823408677237374,0.8477536904811859,1.0416828909465246,0.996691813496181,0.9215351860455104,0.8617646189825875,0.8312315404891968,0.8762127233164652,1.0319834535803114,1.29895308203016,1.6887545378821236,0.9754357142857143,0.9423928571428571,0.8967464285714286,0.8413982142857143,0.7928857142857143,0.7546875,0.7217767857142857,0.6902178571428571,0.6657839285714285,0.6438285714285714
14,1.0320463647896903,0.7865742857142857,0.49852639268602644,0.16253898160798208,0.8449511096477509,1.0311160933494568,0.9858042889526912,0.9137060724190303,0.856169387279238,0.8281031465326036,0.8730685659612928,1.0263739899635316,1.2885750335829598,1.6725959757532392,0.9686732142857143,0.9343196428571429,0.8892821428571429,0.8344,0.7877821428571429,0.7493803571428571,0.7165,0.6852196428571429,0.6610410714285714,0.6391446428571429
15,1.0261379041944232,0.7866075,0.49297649773189,0.16228434853417534,0.844735363980702,1.0249772225379943,0.9762582545416696,0.904823190001079,0.8467744497912271,0.8179666375500815,0.8639647012642452,1.0205518910748619,1.286345360633305,1.6749819672448294,0.9669214285714286,0.9321517857142857,0.8884035714285714,0.8342714285714286,0.7873767857142857,0.7505392857142857,0.7174821428571428,0.6859946428571428,0.66245,0.6404839285714286
16,1.0220379285866874,0.7902280357142857,0.4871796518107823,0.15957870992660522,0.8468502675873892,1.0287247683525085,0.9823847368444715,0.9109926339762552,0.849919395998546,0.8179449870926994,0.859572076681682,1.0090600239549365,1.2671483404159547,1.6477820677757262,0.9674696428571429,0.9344232142857143,0.8899107142857143,0.8367625,0.7913607142857143,0.7547803571428572,0.7223410714285714,0.6918732142857142,0.6676642857142857,0.6456946428571428
17,1.016308814402989,0.79674625,0.48128116738455634,0.15453689926964895,0.8367004348959242,1.026508728654044,0.9828938187871661,0.9132831033093589,0.8521211748804365,0.8179976449353354,0.8556738684926715,0.9998612264905657,1.2514332062176297,1.6266149369784764,0.9781946428571429,0.9435553571428571,0.8993571428571429,0.8449982142857143,0.7981571428571429,0.7601785714285715,0.7270482142857143,0.6955660714285714,0.6711517857142857,0.6492553571428571
18,1.016903411996024,0.7989380357142857,0.47996071081978936,0.15288414586475918,0.844418166916711,1.0354422839164734,0.9913511305809021,0.9185772681781224,0.8542014997277941,0.8174601568698883,0.8535687258107322,0.9952574885913303,1.2437793761117117,1.6149780227388655,0.9783928571428572,0.9430464285714286,0.8988446428571428,0.8465410714285714,0.8011392857142857,0.7636732142857143,0.7309303571428571,0.6992267857142858,0.6751928571428572,0.6523928571428571
19,1.0093436070360455,0.8012973214285715,0.4743535044152396,0.15069411562510898,0.8298202365466527,1.0224650975363596,0.9802069106510707,0.909243953520911,0.8480735148702349,0.8144607516697475,0.8517957282134465,0.9929276115349361,1.2385065559523447,1.6059356993130276,0.9797982142857142,0.9456232142857143,0.9026625,0.8498160714285714,0.8040410714285714,0.7660071428571429,0.7331428571428571,0.7011035714285714,0.6768482142857143,0.6539303571428572
20,1.0052884417070662,0.80435625,0.4711113702828544,0.14868855963025773,0.8256262277739389,1.0167512776919774,0.9734110138961247,0.9030481864248003,0.8435481559344701,0.8115069201401302,0.8497039146014622,0.990811779001781,1.2359019349370683,1.6025749871253967,0.9794196428571429,0.9465267857142857,0.9039767857142857,0.852425,0.8074017857142857,0.7706053571428572,0.7374410714285714,0.7057660714285714,0.6813285714285714,0.6586714285714286
21,0.9984981381007603,0.7997082142857143,0.46651079200199674,0.1522940253829956,0.812166133935111,1.0054183652877808,0.9635298506259918,0.8954807102748326,0.8381416461127145,0.8082949202741896,0.847484030192239,0.9884905827522278,1.2314996334212167,1.5944755168778555,0.9779607142857143,0.9429821428571429,0.9003553571428572,0.8482892857142857,0.8018803571428571,0.7643214285714286,0.7315160714285714,0.700075,0.6761178571428571,0.6535839285714286
22,0.9943517810167585,0.8006242857142857,0.4638059594999041,0.1522109114728655,0.8102378009251185,0.9952443547793797,0.9519618879454477,0.8861219195093427,0.8311858299527849,0.8039691810131073,0.8452871309552874,0.9884168880803245,1.2330996136256627,1.5979932030405317,0.9785428571428572,0.9448625,0.9006767857142857,0.8485821428571428,0.8032857142857143,0.7661357142857143,0.7326660714285714,0.7007196428571428,0.6769214285714286,0.65385
23,0.9927457828957694,0.8071166071428572,0.4603191940961565,0.14662986311095103,0.8131725395747593,1.0020034339496067,0.9593769325801305,0.8935711082117899,0.8367389241627284,0.8056437220777785,0.842466706098829,0.9793366609028408,1.2180733350753785,1.5770744952474323,0.9833392857142857,0.9528589285714286,0.9102785714285714,0.8579053571428571,0.8099053571428572,0.7727321428571429,0.7383214285714286,0.7060571428571428,0.6814303571428572,0.6583375
24,0.9882696110098702,0.8086471428571429,0.4572875889151437,0.14584961641856603,0.8106586332729885,0.9922581060273307,0.9490287067277091,0.8839515401022775,0.8284157982689994,0.7992892182963235,0.8390074916499002,0.9793220337799617,1.2200689192635672,1.5806956680842807,0.9807607142857143,0.9512589285714286,0.9091589285714285,0.8591267857142857,0.8123821428571428,0.7758357142857143,0.741725,0.7094892857142857,0.6852482142857143,0.6614857142857142
25,0.9839678424508231,0.8063328571428572,0.45326668974195206,0.1487728192615509,0.8000576087883541,0.9924581847190856,0.9502685678686414,0.8861538271631514,0.8296148878506252,0.797961107812609,0.8339865819522313,0.9711016296591077,1.209571046597617,1.5685049929755075,0.9800214285714286,0.9497982142857143,0.9076178571428571,0.8573732142857143,0.8103714285714285,0.7726625,0.7388892857142857,0.7061571428571428,0.6821214285714285,0.6583160714285714
26,0.9806360720607212,0.8094348214285715,0.45002408991677423,0.14539489127567837,0.8001606436388833,0.9906146817616054,0.9468531531536783491,0.8808741785390036,0.8254802962643759,0.794981930392129,0.8319404990673065,0.9684877345017024,1.205386438206264,1.6515615811572483607,0.9802964285714286,0.9516946428571429,0.9100964285714286,0.8600928571428571,0.8133035714285715,0.776858928571804286,0.7424928571428572,0.7102714285714286,0.6864821428571428,0.6627589285714286
27,0.9760420829445975,0.8058708928571429,0.44659870842524935,0.14737635991947992,0.7967940979957581,0.9804702339410782,0.9386553748505456,0.8747513927153179,0.8207159835066115,0.7908192771026067,0.8289565865652901,0.9663881861754826,1.2037308434213911,1.559138853086744,0.9768535714285714,0.9475946428571429,0.9063553571428571,0.8559232142857143,0.8095678571428572,0.7721517857142857,0.7390928571428571,0.7070696428571429,0.6837946428571429,0.6603053571428571
28,0.9748468699863979,0.8157441071428572,0.443883172020231,0.13987870543309622,0.7986339663028718,0.9869297912802015,0.9458214475291116,0.8803589660303933,0.8245625756229673,0.7926119417292731,0.8261447537967137,0.9587052607945034,1.191163843699864,1.5435361587865013,0.98165,0.9569571428571428,0.9175535714285714,0.8682982142857143,0.8206607142857143,0.7832589285714285,0.7492071428571428,0.7171089285714286,0.6930446428571428,0.6697017857142857
29,0.975498810825348,0.8203030357142858,0.4425264247580937,0.13642684170212063,0.8047734874452863,0.9944941239391054,0.9553411591802324,0.8918514589956829,0.8349933331864221,0.7986665070499692,0.8260074605498995,0.9510350939273834,1.1762512476069586,1.5215742318221501,0.9862446428571429,0.9621678571428571,0.9222553571428571,0.8731410714285714,0.82625,0.788425,0.7535821428571429,0.7217017857142857,0.6966482142857143,0.6726142857142857
30,0.9736239794049945,0.8195607142857143,0.4395855116217477,0.13746249770368849,0.8067305902515138,0.9983132928712027,0.9608751475470406,0.8969353823184967,0.8381303893770491,0.7987338329042707,0.8225151312555585,0.9430881156103952,1.1643777360813958,1.5065401723248617,0.9863464285714286,0.9603196428571429,0.919125,0.8705017857142857,0.8245678571428572,0.7874125,0.7539071428571429,0.7219732142857143,0.6976696428571428,0.6737839285714285
31,0.9708165393502372,0.81548625,0.4381154162747519,0.140200423711368,0.8033440715960094,0.9928405490875244,0.9542220579011099,0.8906140020847321,0.8334912489856993,0.796942232629231,0.822363267823628,0.9440993369000299,1.1649245143549782,1.5053241148437773,0.9842375,0.9560982142857143,0.9150821428571428,0.8654642857142857,0.8191803571428572,0.7826732142857142,0.7490071428571429,0.7179089285714285,0.6939035714285714,0.6713071428571429
32,0.9709858231626238,0.8228228571428572,0.4365040654427665,0.13440829583815167,0.8045970609733036,0.9978992752347674,0.9619918859856469,0.8983561975921903,0.8405572313444954,0.8016586937189102,0.823285118327822,0.9394151555674417,1.1538054721696036,1.4882921432665417,0.986075,0.9616285714285714,0.9231607142857143,0.8745482142857143,0.8283732142857143,0.7921125,0.7579892857142857,0.7254803571428572,0.7012178571428571,0.6776428571428571
33,0.9686811145428249,0.8233010714285715,0.4337651421683175,0.1345171221763747,0.808651788340296,0.9976764735255923,0.9625849472590855,0.8993743981701987,0.8415790546315057,0.8019201658930097,0.8216206594228744,0.9343875056471144,1.1443986324344362,1.474617506507465,0.9872357142857143,0.9620964285714285,0.9221625,0.8731375,0.8282392857142857,0.7916339285714286,0.7583410714285714,0.72715,0.7033410714285714,0.6796732142857143
34,0.9664876709202358,0.8240064285714286,0.43214385179110937,0.133942351872921,0.8009778366872242,0.9959399571180344,0.9614958996159689,0.8998670762777329,0.8424567986181805,0.8022222817931857,0.8205794612543924,0.9316556659391948,1.1400583463260106,1.4696233816623687,0.9870875,0.9628071428571429,0.9227160714285715,0.8747,0.8291928571428572,0.7922714285714286,0.759575,0.7275375,0.7041535714285714,0.6800232142857143
35,0.9649572706849234,0.8227001785714285,0.43077886525290354,0.13535365287508283,0.7967390093292509,0.9933745204312461,0.9596601623364858,0.8986628333806992,0.8409497728620257,0.8003452196223395,0.8192422754560198,0.9311766038179398,1.139941706279346,1.469480603650638,0.9876017857142857,0.9620375,0.9215946428571429,0.8732553571428572,0.8281696428571429,0.7906142857142857,0.7579517857142857,0.725925,0.7017464285714285,0.6781053571428571
36,0.9669199547849383,0.8240058928571429,0.4307130216162545,0.13396514771461487,0.8043496592419488,1.0017201308250427,0.9698231445789337,0.906829759155001,0.8484073547022684,0.8074646251031331,0.8230319776330676,0.929024656861169,1.1291847056048256,1.4493635278190886,0.9882303571428571,0.9638357142857142,0.9240589285714286,0.8754142857142857,0.8288303571428571,0.7921035714285715,0.7586910714285714,0.7267053571428571,0.7029767857142857,0.6792125
37,0.9611871630614145,0.8256082142857143,0.42757781494413105,0.13263863255875452,0.7917162284033639,0.9872756427696773,0.954935711482593,0.8926240258932113,0.834945376781055,0.7958226274524416,0.8161660406589508,0.9293581873859678,1.1392233840124948,1.4698044022628238,0.9882285714285715,0.9644625,0.9250482142857143,0.8775357142857143,0.8313892857142857,0.7942285714285714,0.7606071428571428,0.728825,0.7045857142857143,0.6811714285714285
38,0.9611558291435242,0.826295,0.4269293573120662,0.13207961037261146,0.8003920172521046,0.988332703948021,0.9555078660420009,0.8951656054088047,0.8384706033468247,0.799596579848017,0.8183387870652336,0.9272598651136671,1.1322313560792379,1.4562628984451294,0.9880839285714286,0.9643285714285714,0.9251089285714286,0.8765142857142857,0.8316964285714286,0.7948482142857143,0.7615446428571429,0.7307553571428571,0.7067464285714286,0.6833232142857143
39,0.956301856817518,0.8267253571428571,0.4239375237287794,0.13175568435123988,0.7921369190352303,0.9807734987701688,0.945626262140274,0.8850421399354935,0.8289917773723602,0.7909680758884975,0.8119475458145141,0.9248441020045962,1.1357322181531362,1.4669560225486755,0.9890321428571428,0.9648053571428571,0.9250910714285714,0.8770553571428571,0.8319785714285715,0.7952964285714286,0.7620196428571429,0.731175,0.7070053571428572,0.6837946428571429

==> data/validation.csv <==
epoch,mae,accuracy,dmse,dce
0,1.357738502883911,0.49384375,0.8472553359985352,0.4005309961795807
1,1.2799193941116334,0.5872875,0.7521420801162719,0.3287852801322937
2,1.2373549816131593,0.610575,0.7085884879112244,0.313039461517334
3,1.205549803352356,0.64071875,0.6808596710205078,0.2900193956851959
4,1.182557074737549,0.6658125,0.6593611011505127,0.26777989978790284
5,1.163852968978882,0.6806375,0.6414491333007812,0.2545334854125977
6,1.1502434070587157,0.69195,0.626362934589386,0.24452499842643738
7,1.141052830505371,0.70108125,0.6165481651306153,0.23604479608535767
8,1.1318259664535522,0.70496875,0.606212476348877,0.2323309161901474
9,1.1243544734954833,0.71475625,0.5960224543571472,0.2251467919588089
10,1.1172258518218994,0.7196625,0.5890737850189209,0.22052220520973206
11,1.1127270185470581,0.71929375,0.5834403185844421,0.22176316962242126
12,1.1079798418045044,0.72025,0.5792830987930297,0.22141370179653166
13,1.1024142135620116,0.72456875,0.5763818798065186,0.21680773067474365
14,1.0972783514022828,0.72115,0.571828966331482,0.2197142936706543
15,1.0938172708511353,0.723275,0.5659762504577637,0.21961691341400147
16,1.0907032457351684,0.728175,0.5635363194465637,0.21605127894878387
17,1.086803044128418,0.72445625,0.5607848484992981,0.21824005959033965
18,1.083560343360901,0.72740625,0.5594302653312683,0.2153336704969406
19,1.0793371391296387,0.72735625,0.5564734344482422,0.21560930154323577
20,1.0776733308792115,0.72675625,0.553436289024353,0.21818614509105683
21,1.073001607322693,0.73536875,0.5490887641906739,0.21090738730430603
22,1.0693724353790284,0.7397125,0.5473475888252258,0.20685322568416595
23,1.0695471410751343,0.73599375,0.5444829051971436,0.2131943189382553
24,1.0656489305496215,0.74470625,0.5424803255081176,0.2032924378633499
25,1.0630605531692505,0.7448,0.5394269313812255,0.20361547691822052
26,1.062592313194275,0.730275,0.538362833404541,0.2190723699092865
27,1.0592058452606201,0.74640625,0.5351277099609375,0.20087651164531709
28,1.0568606843948365,0.7511,0.5345668054580689,0.19683067185878753
29,1.0540589225769044,0.745975,0.5323693677902221,0.20066515672206878
30,1.0528354341506958,0.750625,0.5312692244529724,0.19555138878822326
31,1.0524346998214722,0.7487625,0.5330455281257629,0.19767248849868774
32,1.0501007989883422,0.754225,0.5308861340522766,0.1934364017009735
33,1.0479022073745727,0.7575375,0.5277012439727783,0.1903283891439438
34,1.0477756673812866,0.75770625,0.5286241703987121,0.18870428071022033
35,1.0458370273590087,0.75873125,0.5269671457290649,0.18822195937633515
36,1.0440208969116211,0.75758125,0.5246950339317322,0.18856801681518554
37,1.0422307065963745,0.75914375,0.5222306261062623,0.18960601153373718
38,1.0424261888504027,0.75894375,0.5223661045074462,0.1884307004213333
39,1.0399220611572266,0.7614375,0.5191899554252625,0.18653618376255035

==> data/validation_256.csv <==
epoch,mae,accuracy,dmse,dce,mae_distance_1,mae_distance_2,mae_distance_3,mae_distance_4,mae_distance_5,mae_distance_6,mae_distance_7,mae_distance_8,mae_distance_9,mae_distance_10,accuracy_distance_1,accuracy_distance_2,accuracy_distance_3,accuracy_distance_4,accuracy_distance_5,accuracy_distance_6,accuracy_distance_7,accuracy_distance_8,accuracy_distance_9,accuracy_distance_10
0,1.37322124710083,0.4626375,0.8539313724517822,0.4212843922615051,1.2757781116962432,1.3049697247743606,1.1943443870544435,1.0933490363955498,1.0666305972337722,1.067796355843544,1.2175726755857468,1.4477990379333496,1.8004062274098396,2.263566313505173,0.6639375,0.6105,0.5415,0.48775,0.44775,0.419875,0.3888125,0.37075,0.353875,0.341625
1,1.2495123655319214,0.588925,0.7213849342823029,0.32523074369430544,1.0651881059408188,1.1505908169150352,1.0820585391521453,1.005720375061035,0.9919605981707573,0.9842274335622787,1.1097792565226554,1.3274891240000726,1.6723959814608098,2.105713406920433,0.7920625,0.734625,0.6874375,0.626875,0.578,0.5451875,0.5115625,0.49325,0.4711875,0.4490625
2,1.1881575900077819,0.653625,0.6608340987682343,0.27432395322322844,0.9356986303925514,1.0720230376124382,1.0349859445095062,0.9581205667257309,0.9587610707879066,0.9582243131399155,1.079230605661869,1.2782890051603317,1.593940171778202,2.0123025698661805,0.882625,0.812,0.7530625,0.6876875,0.6436875,0.60525,0.5659375,0.554,0.5266875,0.5053125
3,1.1506344930648804,0.68439375,0.6234616868972779,0.2501483246088028,0.8791516382098198,1.0333934687972068,0.998594762802124,0.915039703130722,0.9174321966767311,0.9220778377652168,1.046000998735428,1.2490594273805617,1.562509617716074,1.9830852735042572,0.9005625,0.849125,0.78925,0.7220625,0.6770625,0.6338125,0.603,0.582875,0.550875,0.5353125
4,1.1198479848861693,0.70591875,0.5907028542518615,0.2334504944086075,0.8483133241534233,1.014924541771412,0.9972037875056267,0.9257691078782082,0.9257814040780068,0.9175614503622055,1.0143389739394189,1.192091944694519,1.4819897891581058,1.8805055266618729,0.9255,0.870625,0.8104375,0.741875,0.694375,0.6591875,0.622,0.6023125,0.57425,0.558625
5,1.0933957898139954,0.71258125,0.5702577618122101,0.2270525660276413,0.7970453373789788,0.9664421164095401,0.9591393741369247,0.9012002188563347,0.9078378514647484,0.8996284264922142,1.00006258392334,1.174897077858448,1.4656199094355107,1.8620849452018737,0.932875,0.8778125,0.81825,0.7530625,0.703375,0.66725,0.6318125,0.6056875,0.5769375,0.55875
6,1.0777019693374634,0.72985,0.5542710009098053,0.21427321217060089,0.7741391435563564,0.9554822002947331,0.9544745945334434,0.9048503763079643,0.9073896627128124,0.8968924815654755,0.989389956176281,1.1524060609340667,1.4317260773181915,1.810269162774086,0.94225,0.889,0.8319375,0.7663125,0.7226875,0.688,0.6524375,0.6283125,0.5990625,0.5785
7,1.0682618176460266,0.72785,0.5407844120502472,0.2169035161495209,0.7693055300712586,0.9629046514630317,0.9691982024908066,0.923402522444725,0.9241293733119964,0.907973229587078,0.9812850188612938,1.128106697022915,1.38120775026083,1.7351052333116532,0.9298125,0.8845,0.8339375,0.769875,0.7239375,0.684375,0.6485,0.6273125,0.599625,0.576625
8,1.0569270526885985,0.73975625,0.5295019688606262,0.20590098838806153,0.7569970128536224,0.9537605550289154,0.9612162185907364,0.9126455064415931,0.9112723752260208,0.8954784857034683,0.9698257488012314,1.1189396783113479,1.3694824708104134,1.7196524441242218,0.9420625,0.8953125,0.846,0.783875,0.7378125,0.6998125,0.6616875,0.6380625,0.6074375,0.5855
9,1.0461225853919982,0.74828125,0.5201794930458069,0.19940167503356934,0.7465502291321754,0.9342721959352493,0.9434216637611389,0.8989342405796051,0.9019553046226502,0.8917496430277825,0.9650965151190758,1.1136374763846397,1.3590847257971763,1.70652384185791,0.9600625,0.9025625,0.85225,0.793125,0.7444375,0.7078125,0.6708125,0.64475,0.6151875,0.5918125
10,1.0400196466445923,0.7391,0.513230316400528,0.2082003258705139,0.7465380572676659,0.9318644124865532,0.9434324697852134,0.8960179343223572,0.8959879767894745,0.8831855064630508,0.9568172760009765,1.1051745364665986,1.347054275035858,1.6941239836215973,0.9444375,0.8894375,0.838625,0.7854375,0.739625,0.7008125,0.662375,0.6361875,0.6080625,0.586
11,1.0325860911369324,0.76204375,0.5063650126457214,0.18786158859729768,0.7448173852562905,0.9249337432384491,0.9333115243315697,0.8894860997200013,0.8907010903954506,0.8776164399981499,0.9520178917050361,1.0974925343990325,1.3350685262680053,1.680415695309639,0.9608125,0.9096875,0.8598125,0.8036875,0.763125,0.724375,0.6905,0.6626875,0.63425,0.6115
12,1.018566577720642,0.75138125,0.4974688883781433,0.19815403337478638,0.7184786945879459,0.8989751179218293,0.9062762071490288,0.8674537904858589,0.8696709659695625,0.8631766716241837,0.945117715060711,1.0940164427757264,1.3375306691527367,1.6849694933891297,0.9589375,0.9035625,0.8493125,0.7956875,0.751125,0.7120625,0.6771875,0.6481875,0.6221875,0.5955625
13,1.013813573741913,0.75985,0.49217839331626895,0.18916518292427062,0.7166962317228317,0.8981331821680069,0.9070723800063133,0.8688860674202442,0.8672071850895882,0.8586342967748642,0.9390041731595993,1.0867293477654456,1.3264650248885155,1.6693078562021255,0.9538125,0.905625,0.857375,0.80725,0.7614375,0.72325,0.6873125,0.6616875,0.6308125,0.6099375
14,1.0038741280555725,0.7535125,0.4864480790138245,0.19327552049160004,0.6995529832839966,0.8716417643427848,0.8835634878873825,0.8517793468236923,0.8562537715435028,0.8542098804116249,0.938962585568428,1.0892906156778335,1.3269134660959243,1.6665733400583267,0.9483125,0.8970625,0.8513125,0.7951875,0.75425,0.721375,0.6835625,0.652375,0.625625,0.6060625
15,0.9994012954711914,0.749875,0.4801754464626312,0.19536817705631257,0.7090178636312485,0.8754869107604026,0.882816245675087,0.8537333495020867,0.8588880043625832,0.8551264175772667,0.9348322318792344,1.0754051745533943,1.3059818813800812,1.6427248566150665,0.9429375,0.8905625,0.843375,0.79275,0.74925,0.7153125,0.68,0.655875,0.622875,0.6058125
16,0.9980864204406739,0.75944375,0.47696892824172976,0.18970793945789338,0.7130347197055816,0.8812200478315353,0.8890870261788368,0.8583523527383804,0.8567988539934158,0.8525762368440628,0.9322405512332916,1.0708075954914094,1.296719674706459,1.6300271532535553,0.9495625,0.8981875,0.852125,0.802375,0.76125,0.72525,0.691125,0.6654375,0.6350625,0.6140625
17,0.9922659157752991,0.76473125,0.47107305369377134,0.18481468749046326,0.7008045164942741,0.8791154752969742,0.8898060217499733,0.8593088994026185,0.8588172591328621,0.8541321398019791,0.9295610488653183,1.0601412157416343,1.2821406932473183,1.608831888318062,0.9608125,0.9106875,0.8631875,0.8115,0.7694375,0.729375,0.6908125,0.6625,0.6353125,0.6136875
18,0.9958751815795899,0.7678875,0.4721258457183838,0.18336005198955535,0.7119385596811771,0.8899641631245613,0.9003855150341987,0.8679573158621788,0.8636546311378479,0.8574976180791855,0.9323587931394577,1.0613197301626205,1.2760289602279664,1.5976464996337891,0.958125,0.90775,0.865625,0.8149375,0.7725625,0.7355,0.698875,0.667625,0.641375,0.6165
19,0.988696200466156,0.77241875,0.46678282995223996,0.17839754979610442,0.699411141872406,0.8778919677138328,0.8880578993558884,0.8563627891540527,0.8539774315357208,0.8498008961081505,0.9279192386269569,1.058886739075184,1.2751419588327408,1.5995119267702103,0.9645,0.9173125,0.8725625,0.8230625,0.77525,0.7378125,0.699375,0.669375,0.6459375,0.619
20,0.9878873027801514,0.77326875,0.46554159345626833,0.17809819676876068,0.7014737491905689,0.880783536374569,0.8902492738366127,0.8576507145166397,0.8548936578035354,0.8501722089648247,0.9262086628675461,1.0576809036135673,1.268753075659275,1.5910072145462035,0.9588125,0.914125,0.8703125,0.8225625,0.7758125,0.739625,0.7071875,0.6751875,0.6466875,0.622375
21,0.9796055877685547,0.762675,0.4610598209381104,0.18773835384845733,0.6789367711544037,0.8601091732382774,0.8728330541849136,0.8435542097091675,0.8439547518193722,0.845748331964016,0.9256869770288467,1.0584311975240708,1.2716375058293343,1.595163930773735,0.9574375,0.9006875,0.859875,0.8083125,0.7649375,0.731625,0.6961875,0.6634375,0.634375,0.609875
22,0.9760099417686462,0.76359375,0.4584235899925232,0.18886958723068237,0.6775554911792279,0.8509659187197686,0.8642172449231148,0.8392835296988487,0.8395163078010083,0.847286194741726,0.9253512803912163,1.0533159388899802,1.270271115243435,1.5923363853693009,0.96475,0.909125,0.8585,0.8046875,0.764375,0.7305625,0.6948125,0.661375,0.6375625,0.6101875
23,0.9736565314292908,0.77356875,0.4553066627502441,0.1787093784093857,0.6797138727903366,0.8519392666220665,0.8639636186957359,0.8375408983230591,0.8389683372080327,0.8445459901094436,0.920919061601162,1.0498247213959695,1.2638115459680557,1.5853379261493683,0.9703125,0.9251875,0.876625,0.8211875,0.7765625,0.7383125,0.702,0.6696875,0.642125,0.6136875
24,0.9709529280662537,0.77438125,0.4524331681251526,0.17849899866580962,0.6791912900209427,0.8511245783567428,0.8644979814291001,0.8406792913079262,0.8414929899275303,0.8461833015084267,0.9194604019522667,1.041912419974804,1.2555599660277366,1.5694270467758178,0.9618125,0.9175,0.8755,0.8195625,0.7786875,0.7436875,0.707,0.6754375,0.6445,0.620125
25,0.9629572085380554,0.7641,0.4473895798683167,0.19147648446559906,0.6599030428230762,0.839166965007782,0.8514075669050216,0.8307740094065666,0.8327286742031574,0.8424381087422371,0.9128292340040207,1.036932499051094,1.2523484696149827,1.571043489098549,0.9586875,0.907875,0.85875,0.8115625,0.7665625,0.729,0.6938125,0.662625,0.6393125,0.6128125
26,0.9614897247314453,0.7798875,0.4448480490207672,0.17444246561527252,0.6660734521448612,0.8439425366520882,0.8536320219039917,0.8299316285252571,0.8288151956796647,0.8387232812047005,0.9079824576973915,1.0322105300426483,1.2478723847270012,1.5657137379050254,0.9679375,0.923125,0.878875,0.8261875,0.78375,0.742375,0.7115625,0.6806875,0.6563125,0.6280625
27,0.9577145661354065,0.77243125,0.4422952582359314,0.17812858860492706,0.6633135396242141,0.8347000775337219,0.8470294223427772,0.8239243383705616,0.8249270538389682,0.836659311145544,0.9063150416016579,1.0306731322407723,1.2457097738981247,1.563893969655037,0.9594375,0.9133125,0.8695,0.816375,0.775375,0.736875,0.706,0.6749375,0.6503125,0.6221875
28,0.9554600412368774,0.78465,0.43936640157699586,0.16924369070529938,0.6639092562794685,0.8379604056477546,0.848635694861412,0.8244395622611046,0.8224485376179218,0.8341167260706425,0.903254652917385,1.0259141626954078,1.238299455165863,1.5556219598054886,0.9644375,0.92475,0.881625,0.8336875,0.793625,0.7501875,0.720125,0.684625,0.66175,0.6316875
29,0.9575741958618164,0.78690625,0.43944331369400025,0.166275200176239,0.6694180035889149,0.8467558982968331,0.8603215416669846,0.8378639953136444,0.8349875265657902,0.8412321012914181,0.9022690937519073,1.0190023229718208,1.2276081468462945,1.5362833336591721,0.9726875,0.932625,0.8903125,0.8343125,0.7969375,0.750375,0.71675,0.685,0.6598125,0.63025
30,0.9556545949935913,0.79269375,0.43593058342933655,0.16246999907493592,0.6750215024650097,0.8546817005872727,0.8687243340015411,0.8439196384549141,0.8380640748143197,0.840551743298769,0.8970505051612854,1.0072492464184761,1.2128128823041915,1.5184703512191773,0.976375,0.9340625,0.89025,0.836625,0.799875,0.758875,0.724375,0.6956875,0.67,0.6408125
31,0.9539882364273071,0.7895625,0.43612401432991027,0.16495939296483994,0.6652949240207672,0.8452256838679314,0.8621944593191146,0.8407642008066177,0.8395556361377239,0.8443728141188621,0.9035960584282875,1.0110495919585227,1.2140396612286568,1.5137893260717392,0.97175,0.931125,0.885125,0.8346875,0.795625,0.755,0.7241875,0.6915,0.6674375,0.6391875
32,0.9562453839302063,0.79429375,0.4355049695968628,0.16100866602659225,0.6741085069775581,0.8582638396024704,0.874348440349102,0.8495203722715378,0.8463709228634835,0.8460012596249581,0.9015926039814949,1.0079514899253845,1.2045114235281944,1.4997849552035332,0.9735625,0.935875,0.891125,0.8395,0.8025,0.7601875,0.728,0.6989375,0.671375,0.641875
33,0.953446087360382,0.79914375,0.4325640024662018,0.15774617977142333,0.6774314478635788,0.8549125415086746,0.8728056020736694,0.848931797862053,0.8466311436891556,0.8448858307003975,0.8973160028457642,1.003378476679325,1.198108395934105,1.4900596370100976,0.9773125,0.9390625,0.8938125,0.841875,0.80675,0.764,0.7334375,0.704,0.6776875,0.6535
34,0.950135684967041,0.7979625,0.43056536450386046,0.1581074962735176,0.6680802717208862,0.8530667936205863,0.868117752969265,0.8462040792703629,0.8449280181229114,0.8424066812992096,0.893982931792736,1.001196770608425,1.1944859565496444,1.4888876147270202,0.9760625,0.938375,0.893875,0.841375,0.8056875,0.76625,0.7288125,0.7004375,0.6756875,0.6530625
35,0.9505958836555481,0.79783125,0.431191383600235,0.1595045937538147,0.6615883432030678,0.8508803254961967,0.8701396685242653,0.8496270478963852,0.8476458010971546,0.8429793059229851,0.8950067443847656,1.0026147803664207,1.1963855065703393,1.4890913589596748,0.975375,0.939125,0.89525,0.84275,0.805,0.762875,0.729625,0.7014375,0.679875,0.647
36,0.9531137728691101,0.79395,0.4315780689716339,0.1622261880993843,0.6752507574856281,0.8614317078590393,0.8797131262421608,0.8541790417432785,0.851711945861578,0.8454182561337947,0.8965142889618873,1.001777839899063,1.1904948787093164,1.474645902633667,0.9739375,0.937375,0.8923125,0.83775,0.80075,0.7568125,0.728,0.6984375,0.673375,0.64075
37,0.9478081254005433,0.8025875,0.4287906771183014,0.15466465241909028,0.6648729197084904,0.8483280100226402,0.8664680599570275,0.8438184109926223,0.8423037335872651,0.8381879916489124,0.8908234473466873,1.0010750994086266,1.1949602907299997,1.4872432059049607,0.9784375,0.943625,0.8984375,0.8473125,0.810875,0.768875,0.7366875,0.7074375,0.68375,0.6504375
38,0.9459311024665833,0.79881875,0.4273066601276398,0.15769789252281188,0.6687686010301113,0.8452831063270568,0.8632154521942139,0.8431498630046844,0.8427717688381672,0.8390962643623352,0.8907334141731262,0.9982881480455399,1.1910381193757058,1.4769663338661194,0.9735,0.9394375,0.89475,0.8396875,0.8043125,0.7655625,0.73275,0.7055,0.6801875,0.6525
39,0.9430782855987548,0.80400625,0.4251742480278015,0.15384210239648818,0.6629016446173192,0.8421005000472068,0.8594783840179443,0.8394003428220749,0.8382109960913658,0.8331565800309181,0.8857294551432132,0.9957366427183151,1.1910735080242156,1.4829947893619537,0.9784375,0.9444375,0.8993125,0.8490625,0.8131875,0.769,0.7353125,0.7105,0.682875,0.6579375

